Fast Adaptive Fourier Integration for Spectral Densities of Gaussian Processes

The specification of a covariance function is of paramount importance when employing Gaussian process models, but the requirement of positive definiteness severely limits those used in practice. Designing flexible stationary covariance functions is, however, straightforward in the spectral domain, where one needs only to supply a positive and symmetric spectral density. In this work, we introduce an adaptive integration framework for efficiently and accurately evaluating covariance functions and their derivatives at irregular locations directly from \textit{any} continuous, integrable spectral density. In order to make this approach computationally tractable, we employ high-order panel quadrature, the nonuniform fast Fourier transform, and a Nyquist-informed panel selection heuristic, and derive novel algebraic truncation error bounds which are used to monitor convergence. As a result, we demonstrate several orders of magnitude speedup compared to naive uniform quadrature approaches, allowing us to evaluate covariance functions from slowly decaying, singular spectral densities at millions of locations to a user-specified tolerance in seconds on a laptop. We then apply our methodology to perform gradient-based maximum likelihood estimation using a previously numerically infeasible long-memory spectral model for wind velocities below the atmospheric boundary layer.

==> figures/code/dists.csv <==
5.08189161418926e-5, 5.3120799520134376e-5, 6.365892490012293e-5, 0.0001167797244202573, 0.0001328740838631992, 0.0002858544459916068, 0.0003500471431721053, 0.00045528747427137084, 0.0005298003821684327, 0.0006410367239693127, 0.0006475081703599672, 0.0006647926227401069, 0.0007409146348490436, 0.0009541269612093339, 0.000999600556935376, 0.0010404271508406282, 0.0011625111137788524, 0.001354644180137643, 0.0014656332306816067, 0.0014763631992302795, 0.0014875182640008422, 0.0015427610850614615, 0.0016470844538515328, 0.0016482865819406056, 0.0017622176452218863, 0.0019143746718627286, 0.00192325656113701, 0.0021023719281229036, 0.0022873953347267717, 0.002308897287432665, 0.0023163477719809755, 0.002339192506215615, 0.0024058918778218086, 0.0025382745304090015, 0.002572261846181756, 0.002628144344460459, 0.0027799456365724673, 0.00294161237006596, 0.0029777039769105507, 0.003078301223573665, 0.0032415222959361056, 0.003263024248641999, 0.0032711389255789536, 0.0033406524068804178, 0.0035214351606472905, 0.003606404992806067, 0.0036209636594536354, 0.003671782575595528, 0.003833447660257727, 0.003859205288560763, 0.00399183534519465, 0.003992079372423962, 0.00450316352065927, 0.0046328720691639624, 0.004787535184665792, 0.004828708107240898, 0.00488468153790278, 0.0049877368607319506, 0.00508657615009156, 0.005117728691119927, 0.005139696949611694, 0.005203355874511817, 0.005346723552561605, 0.005443024335003321, 0.005456388506629772, 0.005515978507319552, 0.005550419583368771, 0.005869135258081526, 0.005968796751340877, 0.006142344947690392, 0.006150247974510803, 0.006427442622964241, 0.006530109875603651, 0.006562576029519596, 0.006605535448782174, 0.006613394945661488, 0.006638734275946745, 0.006647921528725842, 0.006669026587457827, 0.007096471908899726, 0.007126727690881407, 0.007171146599572964, 0.007183290691395672, 0.0072273686522597025, 0.007278187568401595, 0.00761588120519241, 0.007647522085661218, 0.00772740854777465, 0.007824327415364984, 0.007830798861755639, 0.00807116867946378, 0.008210429786376983, 0.008471835585724952, 0.00856229620058857, 0.008592283148594837, 0.008778133030191815, 0.00891869763364772, 0.008977823667277063, 0.009383867243626498, 0.009507813852514202, 0.009561896757523947, 0.009566205804007688, 0.009647360103151814, 0.009718607491273623, 0.01009283706670383, 0.010148850576483515, 0.010375851986019757, 0.010463911795966063, 0.010514730712107956, 0.010528369912392033, 0.01097204266941687, 0.011011010179964198, 0.011184024908013623, 0.011193951689737358, 0.011257890139863336, 0.011322089812588976, 0.011437426126659656, 0.011641864052410633, 0.011756462967066672, 0.011789744480193654, 0.011816162760559634, 0.011905398310223303, 0.011992816511212423, 0.012034955263254599, 0.01204826936744674, 0.012182566127094563, 0.012234378840577986, 0.012463670930919601, 0.012502910753260266, 0.012544337135773964, 0.012607996060674087, 0.012661116860194221, 0.012712366509262996, 0.012781743863841566, 0.013198106952560185, 0.013271503028104203, 0.013502511310195642, 0.013525492910979153, 0.013958211824391609, 0.014049805073039323, 0.014089311403537863, 0.014135694371561591, 0.014230726298272156, 0.014354437290968636, 0.01436200632637541, 0.014565078357394179, 0.014661836888742896, 0.01484643223637061, 0.015001945461328603, 0.015160270104005114, 0.015322238481499162, 0.015524920579214174, 0.015608092927490769, 0.015690070486173546, 0.015980208053485545, 0.016045425324529128, 0.016159728307757915, 0.016248450197338005, 0.016692933494889095, 0.016747122940988235, 0.01674949649540336, 0.01690747317131358, 0.017063086947818884, 0.01707730674162755, 0.017084456126721048, 0.01730902752184582, 0.017332141267879186, 0.017373045243014862, 0.017374768650926464, 0.017390533219372672, 0.017436704167914985, 0.01748982496743512, 0.017514372487895558, 0.017627292507337078, 0.017647246571758757, 0.017680036767422025, 0.017698544634414115, 0.01774209936436766, 0.01774769301028578, 0.01793297581432185, 0.017979649438239154, 0.01813701276763313, 0.018228345016582548, 0.018247044975109428, 0.018284683102651744, 0.01831089063986846, 0.01833780390217188, 0.018401462827072, 0.01841347239385549, 0.018477131318755613, 0.018499372397536407, 0.01852104217730366, 0.018530252118275747, 0.01865391626116686, 0.018679879896628337, 0.018738799698769015, 0.019028395833910472, 0.019088689001618975, 0.019469272903763768, 0.019479735017495337, 0.019506193579669096, 0.01960264599831474, 0.019603293328559035, 0.019729725725588287, 0.0200085604413045, 0.020150432838921484, 0.020627238411849436, 0.02075833799099569, 0.020760265404163536, 0.02076515711209359, 0.020925515500334835, 0.020967944914217496, 0.020988777184061003, 0.021347894655436628, 0.021382368564567322, 0.02150645186031952, 0.02155987689403338, 0.021690379979608765, 0.021695629470598554, 0.021697941798608733, 0.02177051132311536, 0.021785620675744743, 0.021792181102882613, 0.021925055186745812, 0.021942904145270337, 0.022049636058296018, 0.022064807510784212, 0.022130456027996348, 0.022220180361777198, 0.022260234859416306, 0.022331416703578078, 0.02257640111752668, 0.0226815945521327, 0.02286121708574651, 0.023056862022747593, 0.023279699366883455, 0.023546207447260326, 0.023596089258677955, 0.023616828268367307, 0.023721561070782937, 0.023753786533258436, 0.023876224186284767, 0.023920643094976324, 0.02410383367643054, 0.02410580951897401, 0.02423029947999711, 0.024353954441666548, 0.024455527936117827, 0.02451726091025408, 0.025319772395550944, 0.02575289397282554, 0.02589671552672801, 0.026012091650426394, 0.02606521244994653, 0.02611455126873674, 0.02611846929344208, 0.02612887137484665, 0.026208181447096912, 0.02622354280948458, 0.02625983560119194, 0.026354822837587832, 0.026670302213647523, 0.026718872268951532, 0.026759664608158817, 0.026839960007692065, 0.02689030968300532, 0.026898347071886874, 0.027045519054150424, 0.027174159743222903, 0.027444574591384052, 0.027657312353798202, 0.027716623366046078, 0.027752009871796268, 0.02775929941979216, 0.028213063298708985, 0.02821458689406353, 0.02832003770181002, 0.028401946603463513, 0.02850909625544873, 0.028521882253380704, 0.028795804655666335, 0.028821244197074436, 0.029092861173324658, 0.029199206970437985, 0.02923753957810249, 0.029301844033058244, 0.029321900819832658, 0.029356073564672847, 0.029423038018373204, 0.02951470739497375, 0.029607424083592848, 0.02967108300849297, 0.029684471101769083, 0.029724203808013105, 0.029861671347915064, 0.029944707688524974, 0.030044507777142182, 0.03015333393164732, 0.030162215565333717, 0.03057287560348665, 0.03069201594750215, 0.030898834649734308, 0.030945799962845966, 0.03104737078585773, 0.03147255152870776, 0.03150422816701837, 0.031638248591813634, 0.03166497085210551, 0.03177253788608858, 0.03187410587924, 0.032161896603954854, 0.032232109776049844, 0.03240020204340632, 0.03244072926637409, 0.03253191956345025, 0.03254199389170098, 0.03258800752703306, 0.03260804456635735, 0.032881966706622356, 0.03304329500130443, 0.03320232375479548, 0.03320773193716697, 0.033324407717733706, 0.033348959201206396, 0.03342748472815538, 0.033585231935139626, 0.03388039635799045, 0.03402507476276828, 0.03409790542574276, 0.034364834868574334, 0.03457130228226546, 0.034675629682378695, 0.03469037945515596, 0.0347165498153873, 0.034776027189254766, 0.03479004094841531, 0.034810779958104665, 0.034829389226427754, 0.034831379922137584, 0.03496713249870276, 0.034989064289267846, 0.03538799020292982, 0.03544081981199487, 0.03549841851236324, 0.03565945175357821, 0.03571257255309834, 0.03577450807008686, 0.035776231477998466, 0.03578351618763709, 0.03583046809925594, 0.036128904837778864, 0.036168288749062416, 0.036219588864206065, 0.036388909704921146, 0.036432348211858256, 0.03650379730356457, 0.036523402906396996, 0.036690401861117494, 0.03671258664798471, 0.03681493522092749, 0.036912320850404856, 0.0370411795974247, 0.037106667095786916, 0.0373551944838576, 0.03741867959539735, 0.0378448469385001, 0.03793167078998261, 0.03799792786770939, 0.03803103186203638, 0.03809241347506975, 0.038111285804654504, 0.03818894984721499, 0.038312166266058156, 0.03838243218206083, 0.0384748042932066, 0.038673208510620616, 0.03889727817179667, 0.03908091319898144, 0.03919354297581523, 0.03943942767464137, 0.03961071358114987, 0.03972757688283002, 0.03985492735111962, 0.040096511315613204, 0.04029155350041902, 0.04029680685392356, 0.04031285421302244, 0.040362911402478274, 0.04042442758428222, 0.04058554913585999, 0.04065917620649684, 0.04068170384403935, 0.04094011475604464, 0.04142010570519705, 0.04152542251625713, 0.041733102026311086, 0.04177907176441986, 0.04192586113532748, 0.041949906087365485, 0.04200339584151447, 0.04205421475765636, 0.04234677100772177, 0.04256305560241669, 0.04262114497093339, 0.04269454104647741, 0.0428851160592042, 0.042969099178766124, 0.043209964012748237, 0.04324901204347731, 0.043338323389843336, 0.043454316374339164, 0.04348999991591318, 0.043501916617861514, 0.043663850359433654, 0.04374526552889457, 0.0439177705133772, 0.04396858942951909, 0.04399505758966238, 0.04400311601258344, 0.04413750808627315, 0.04420313900468664, 0.04433792394677871, 0.04454234376870214, 0.044866074923137544, 0.04498119285351598, 0.04500271656951882, 0.045006709583268245, 0.04513234466280702, 0.045138286497853786, 0.045196003587707145, 0.04524912438722728, 0.04529256402925985, 0.04558763213707839, 0.045651291061978516, 0.045703277826979916, 0.04570441186149865, 0.04578579466821375, 0.045803422591554455, 0.04615115740671638, 0.04615346973472656, 0.046207640889862844, 0.046251382269332675, 0.046396503262674416, 0.046490534339413414, 0.04651315937698908, 0.046523953938577445, 0.04663092834167848, 0.04673744127203128, 0.04676892722849013, 0.046879649289584324, 0.0469447283826494, 0.04696844685126045, 0.046975751534986454, 0.04698188080048027, 0.04698731470236306, 0.04703813361850495, 0.047234716590929926, 0.04729837551583005, 0.04735149631535018, 0.04770772112102495, 0.04776084192054508, 0.047824500845445206, 0.04794432893958478, 0.04800888691066485, 0.04832056861377243, 0.04870540055010708, 0.04878157905055358, 0.04890513736161728, 0.048947276113659455, 0.04952252119491163, 0.049554142646662025, 0.049659527511316415, 0.05004889581737615, 0.05033570053731884, 0.05034485074873385, 0.05056569204210304, 0.050575368997810344, 0.05061651095824493, 0.05063902792271047, 0.05065909727795859, 0.0506921487222306, 0.05079098801159021, 0.05083535799013661, 0.0509240798797167, 0.0511075214955774, 0.05132079877766882, 0.05147267407666922, 0.051477399207799035, 0.051565292599038415, 0.05161611151518031, 0.051636440400267825, 0.051737880111589196, 0.05180153903648932, 0.051854659836009453, 0.05188761183379531, 0.051946922846043186, 0.05196183550163813, 0.05201126679546475, 0.05219000217027425, 0.05232287625413745, 0.05234201210292666, 0.05237735503511687, 0.05243807246544174, 0.052518126553622424, 0.052927053716048444, 0.052969085359609425, 0.05314927672101333, 0.0532035133422708, 0.053267172267170926, 0.05332029306669106, 0.05360070964802455, 0.05361012208357874, 0.05370402551628917, 0.05379704277470576, 0.05387856595449103, 0.0539152306704026, 0.05396748086688907, 0.05418582271915107, 0.054189703871853956, 0.05426527781357471, 0.054265502270764654, 0.05429866213019152, 0.054327614567445726, 0.05443250122548515, 0.05459196987948833, 0.05467486053939785, 0.054745050808697626, 0.05484968176098204, 0.055252789091400856, 0.055420313326500326, 0.0557362954584395, 0.05577872487232216, 0.055849282317917415, 0.05589264799903759, 0.05595367084683278, 0.05599220303348018, 0.056182081542698215, 0.056344219336036505, 0.056497968342922644, 0.05652700939273614, 0.0566150099021725, 0.05677229337169809, 0.05684083470003898, 0.05694123598610101, 0.05747285205214825, 0.05749756889985802, 0.05750412144737849, 0.057505627322779085, 0.05753496411854164, 0.05756168637883352, 0.05756913686338183, 0.05760195742877339, 0.057851691959001195, 0.057938800072177776, 0.0582017391021733, 0.05840686921678262, 0.05849194537724178, 0.0585322024942474, 0.05855528053511083, 0.0586237448528909, 0.05879618897412997, 0.058818056940239005, 0.05894921525137853, 0.059070504257053846, 0.059235069697370135, 0.05961535826161546, 0.05979258923051778, 0.059878034150814496, 0.06009804162017229, 0.06014023195918239, 0.0602014393153274, 0.060294420139469285, 0.06036883798121917, 0.060447239692845045, 0.06051280761334221, 0.06055396494634935, 0.060563626529484105, 0.06061326534211531, 0.06090401208952145, 0.06094009262487188, 0.06097922414912915, 0.061032344948649286, 0.061080422754210995, 0.06109600387354941, 0.06119600669907266, 0.06134388712685568, 0.06139513403909125, 0.061469649354152334, 0.06208002331114637, 0.06249336743047462, 0.06249720384664326, 0.06311793593609294, 0.06326714368799269, 0.06351235447105363, 0.06353380748987902, 0.06371148181107222, 0.06372287447597469, 0.0639890949641504, 0.06404622205871935, 0.06406820335229868, 0.06411902226844057, 0.06414549042858386, 0.06418435808365452, 0.06418459018893774, 0.06425441794051079, 0.06441157851850599, 0.06467078102922941, 0.06483788787540146, 0.06498272315807507, 0.06519754608846007, 0.06523446890136542, 0.06523732048299158, 0.06538365556159131, 0.06563617941800193, 0.06567169363746928, 0.06571455123375547, 0.06596947861985636, 0.06602174078064138, 0.06605986510044659, 0.0662379732393007, 0.06633361739344612, 0.06643132350646452, 0.0664616158179756, 0.06707667290705122, 0.06708380818747461, 0.0671262025590037, 0.06728774435465545, 0.06749905206215301, 0.06779099518174381, 0.06784909920532511, 0.06804356337221529, 0.06817643745607849, 0.06825687395458313, 0.06829594079248558, 0.06838487237911262, 0.06841654901742322, 0.06843845236761226, 0.06857132645147546, 0.06897683182488235, 0.06908365044750286, 0.06921100091579246, 0.06953108163621613, 0.06959664164208812, 0.06975735717932097, 0.0698104779788411, 0.06986375382404708, 0.06987413690374122, 0.0701393429386612, 0.07029427638203123, 0.07062641153256433, 0.07084391843144111, 0.07121839800418472, 0.07126121603765367, 0.07134052610990393, 0.07135127208804792, 0.07140418503480406, 0.07143963218104643, 0.07145730583432419, 0.07151989820322513, 0.0716049761693428, 0.07171650351192504, 0.07187605475893832, 0.07216324905714278, 0.07221636985666291, 0.07228002878156303, 0.07243053174003622, 0.07260508560815015, 0.07263850520731419, 0.07298575117926631, 0.07309134227702474, 0.07310035009392235, 0.073301230555326, 0.07336358796577658, 0.07343008930234585, 0.07364034100932337, 0.0736522154812469, 0.07368731912021198, 0.07381571154267852, 0.07411505735702006, 0.07414784669321162, 0.07418201586341533, 0.07425124438836672, 0.07427719515035835, 0.0745573081788693, 0.07458293406440664, 0.07472774627105261, 0.07484399164038746, 0.07492590054204096, 0.07502360665505936, 0.07521047737660869, 0.07522646060992766, 0.0753005020631875, 0.07530209895124729, 0.07535334586348286, 0.0755110930704671, 0.07557650775309976, 0.07560986481978138, 0.07561317246901134, 0.07583030244535593, 0.07588002750325029, 0.07622716736571222, 0.07624156627546186, 0.0763624812026037, 0.07654388198441575, 0.076704240372657, 0.07699378345005825, 0.07707549805046299, 0.07708622801901166, 0.07737208246500327, 0.07743192492903805, 0.07745252489307097, 0.07746143811766293, 0.07781148526083503, 0.07786675148643585, 0.07801906434683314, 0.07806147411477993, 0.07810347987038624, 0.07813640043891912, 0.07818892479068296, 0.07823800916424184, 0.07826927452278232, 0.07846904911656427, 0.07855186124969327, 0.07855791404744283, 0.07856635987192784, 0.07875985258845164, 0.07881067150459353, 0.07883771569568487, 0.0790325282311144, 0.07933238471711745, 0.0795094762674049, 0.0795564543782935, 0.07960423519984139, 0.07962391870291996, 0.07971437236347212, 0.07973336691914523, 0.08000022680946373, 0.08003369996384468, 0.08038374710701679, 0.08040936552863565, 0.08041982764236721, 0.08056098347012608, 0.08090857614080549, 0.08136386361507686, 0.08157866157112226, 0.08202237245094068, 0.08225190674495808, 0.08241847403951519, 0.08243163516404717, 0.0824616741747437, 0.08253910104316253, 0.08259222184268267, 0.08265588076758279, 0.0829816273748174, 0.08301094806892839, 0.08305502477035254, 0.08322574602497379, 0.08334087921634414, 0.08348151387647484, 0.08364951538727838, 0.08368103349924516, 0.0839425429343067, 0.08434408145507055, 0.0843944311303838, 0.08445199606183884, 0.08448891673774417, 0.08465779862277989, 0.08470210922420407, 0.08474221414633298, 0.084824365917337, 0.08494214349124207, 0.08498796367019568, 0.08515739669847544, 0.08529404706653843, 0.08537324753411313, 0.08544325114446705, 0.08569080994397404, 0.08593691072200516, 0.08599473430552895, 0.08603804015685323, 0.08631207008264652, 0.08635160047580881, 0.08670332841781647, 0.08672781661085205, 0.08676834383381982, 0.08679719737702496, 0.08683680815159989, 0.08689103768321449, 0.08705298471749556, 0.08705856191831396, 0.08709236862877912, 0.08724718214675609, 0.08736963543607801, 0.08748505750557556, 0.08751411158958766, 0.0876574553790258, 0.08786630891272018, 0.08813256567593553, 0.08827652153871646, 0.08828760929759671, 0.08842456756248784, 0.08873007811897249, 0.08877461470565995, 0.0887835279302519, 0.08897974482026927, 0.08901521194557882, 0.08904152946001942, 0.08919993497064715, 0.08940906999778164, 0.0896530740245779, 0.08972967867590786, 0.08974198893697594, 0.08977552731389982, 0.08987231426535158, 0.08994485071375258, 0.08996933890678815, 0.0901972787151113, 0.09019977809985347, 0.09024809763125319, 0.09036350755435807, 0.09069350117541852, 0.09070342795714226, 0.09095590413188215, 0.09102431809134659, 0.0910692706251881, 0.09135578977643366, 0.09159006501996791, 0.09202651647505711, 0.09206887118212348, 0.09210079151406747, 0.0921644504389676, 0.09221757123848773, 0.09227823619422082, 0.09237656361822921, 0.09255451124144753, 0.09258989774719772, 0.09261442975455647, 0.09269432094650243, 0.09295684550825223, 0.09303338263090488, 0.09314345319093054, 0.0934121329825236, 0.0934359316529717, 0.09350443969183064, 0.0935111437125794, 0.09356426451209954, 0.09362792343699966, 0.09386119085575151, 0.09386906129070682, 0.09391431165527164, 0.09397797058017177, 0.09415995417718404, 0.09477137185501106, 0.09488352337990735, 0.09498036597423087, 0.09501639746377055, 0.0950556054006444, 0.09505921743637513, 0.09520021790335675, 0.0953158563673312, 0.09532246529096289, 0.095341459846636, 0.09578364701067787, 0.09595689309130051, 0.09611168385447855, 0.0963710416439082, 0.0963776002046337, 0.09648695132509344, 0.09681067366077278, 0.09681782304586628, 0.0968688046873113, 0.097007006787454, 0.09729671374621185, 0.09730414738857929, 0.09730810641111431, 0.09746939748475059, 0.09747546628351289, 0.09760382566060799, 0.0980462862538275, 0.09829197487649644, 0.09839986984325555, 0.09841020788623045, 0.09850180113487816, 0.09855366034409163, 0.09860342621754337, 0.0986631176978433, 0.09871679271084932, 0.09915937991627166, 0.09918760570776075, 0.09920595407845934, 0.09948156098733407, 0.0995623809570344, 0.09965605339291383, 0.09985239833050086, 0.09988910054613098, 0.09994872843649516, 0.09998796825883582, 0.10002892601059765, 0.10006870040512916, 0.10031020215169484, 0.10063116738271205, 0.10063547642919579, 0.10068231727768961, 0.10076548962596621, 0.10081814890685914, 0.10083589228970136, 0.1009585429091242, 0.10096817172368122, 0.1009875688157712, 0.10102801418771601, 0.10106935316143828, 0.10114155407137204, 0.1011988144779753, 0.10150068491244146, 0.10156527179409347, 0.10156772141447479, 0.10163507698613117, 0.10173164176245342, 0.10188745286515588, 0.10247179839040443, 0.10248700296690416, 0.10256702237099857, 0.10279401070056682, 0.10321271302525348, 0.10324593824385098, 0.10334860628764608, 0.10345045135880471, 0.10382644257054208, 0.10395818964150794, 0.10395931665440528, 0.10413174707316208, 0.10413753364027523, 0.10420006520506031, 0.10424177928063838, 0.10440457832001404, 0.10444229728250742, 0.1044813970428613, 0.10456735720539112, 0.10470023128925432, 0.10477378208403376, 0.10507923447368828, 0.10546470694381471, 0.10551951719661046, 0.10557033611275235, 0.10559738030384369, 0.10580537164260206, 0.10585619055874396, 0.10617226057277362, 0.10622834853635643, 0.10625724277332926, 0.10627453741348891, 0.10631654316909522, 0.10641497436002045, 0.10646579327616235, 0.10650896249249298, 0.10652230771594573, 0.10652783482207773, 0.10660728991650137, 0.1066836360106278, 0.10669197365474081, 0.10670743468107591, 0.10675989141762254, 0.10701532123748547, 0.1071167575879024, 0.10728173484183234, 0.10733255375797424, 0.10740094347781814, 0.10763549034449704, 0.10781852194296604, 0.10781876712059146, 0.10787981486727549, 0.10806326094196106, 0.10811407985810295, 0.10828299851485701, 0.10833072046447934, 0.10845980384456078, 0.10855943657781508, 0.10881836767752684, 0.10886287995189448, 0.10893857779862248, 0.10919129977220599, 0.10933554399690293, 0.10945940440149615, 0.10947715421819759, 0.10954986501635977, 0.10968559114007503, 0.11010054382450296, 0.11019737318671974, 0.1103424101527507, 0.11034340482428528, 0.1103999057681967, 0.11050225434113947, 0.11053675639813276, 0.11095351741742787, 0.11095811609084916, 0.11100096868001452, 0.11108927014473413, 0.11110633697080363, 0.11112931857158714, 0.11123439113807587, 0.11135101582318663, 0.1114125163599805, 0.11144033291903732, 0.11164282558846694, 0.11167137287135975, 0.1117476282783545, 0.11182516337219583, 0.11187626896742697, 0.11204139583085515, 0.11209609132686682, 0.1121169697725759, 0.11212891912852252, 0.11213291214227195, 0.11216212341341858, 0.11220291575262586, 0.11226330485117564, 0.11239144297402726, 0.11241876658826355, 0.11245163918975543, 0.11246001295926977, 0.11253076995166611, 0.11279770476501205, 0.1128338839851386, 0.11291566667046704, 0.1129166961182676, 0.11295135942033663, 0.11295527744504197, 0.11308355921100366, 0.11320255056425921, 0.1134512397466908, 0.11354328842550854, 0.11372445827366584, 0.11389512978749383, 0.11429951721582021, 0.11436040907031308, 0.11449741538671787, 0.11455992241023394, 0.11498991372016443, 0.11500648156654825, 0.1152387547550634, 0.11546176904081962, 0.11546628920625268, 0.11552362126651838, 0.11560760438608031, 0.1159895142770998, 0.11599314490476254, 0.11605940198248932, 0.11609024465365247, 0.116107325930222, 0.11613035015148765, 0.11619288171627273, 0.11626904102627822, 0.11629041020518038, 0.1165456586513639, 0.11678481072144464, 0.11692970507212841, 0.11710885349467115, 0.11738066387811541, 0.11741237344437006, 0.11757933258591824, 0.11760216306755078, 0.11764727307090928, 0.1177454042255085, 0.11776727219161753, 0.11781101660124516, 0.11786766091864143, 0.11791640146589955, 0.11796761769707498, 0.11802170060208472, 0.1180312586715001, 0.11817707345307771, 0.11822966288891412, 0.1185017790037054, 0.11857799165406901, 0.11875570404852265, 0.11876514356245449, 0.11896721825401035, 0.1191290395467276, 0.11916502695534914, 0.11916854587722614, 0.11951474537249296, 0.11981679757694286, 0.1200670938120112, 0.12009916127541664, 0.1203065211132438, 0.12034655417686713, 0.12036643962635274, 0.12044950590155157, 0.1206576338094919, 0.12069660132003923, 0.120814067346108, 0.12107404084988715, 0.12161201701533042, 0.12176432987572772, 0.12201353594727937, 0.12233522666396313, 0.12237879204827151, 0.12248035883170894, 0.12248684460545356, 0.12263743580582565, 0.12272844201797073, 0.12285539777937338, 0.12307765024601203, 0.12322127346655798, 0.12323534752059251, 0.12333823273759015, 0.12358539466376461, 0.12361490785238949, 0.12384442527895312, 0.12387343273964257, 0.12401790889315223, 0.12455181047768837, 0.12458542805335737, 0.12463182988178279, 0.12490748851014488, 0.12490848318167946, 0.12500693639273197, 0.1251888423891213, 0.12548354212383384, 0.1256151397827362, 0.1257514977572879, 0.12618716969857124, 0.12649241239213693, 0.1266186145660445, 0.12701558076432495, 0.12731336574671204, 0.12736562790749706, 0.12748436189491774, 0.12752951445459892, 0.12772783633184004, 0.1277882254303898, 0.12787702299206594, 0.127955184571938, 0.12824351290466118, 0.1282804668810854, 0.1283475887996124, 0.12840306415167446, 0.12852478904575837, 0.12881337816205218, 0.1288770370869523, 0.12893015788647244, 0.12893883732546196, 0.12894525950382552, 0.12902224595905598, 0.12928888446863407, 0.12937636354669657, 0.12949173842350237, 0.1296007610814388, 0.12969691578961817, 0.12989059735851272, 0.12999467325346392, 0.1301400497266918, 0.13015018382416954, 0.13028974136128246, 0.13035340028618259, 0.1303610764497598, 0.13037596410363195, 0.13040652108570272, 0.1304499607277353, 0.13045927669305657, 0.13055488804264814, 0.13057559580727407, 0.13059546372440323, 0.1306392547321742, 0.13067998420633797, 0.13069237553169433, 0.13103348579551166, 0.13114978438110492, 0.1316686439894561, 0.13167958476327335, 0.13188687187389148, 0.13225149347276766, 0.13243109443783196, 0.13243652998345334, 0.13280652492347755, 0.1328637853300808, 0.13288145124761674, 0.13301432533147994, 0.1330680020657512, 0.13321835095026546, 0.13323124976539313, 0.13335349715299927, 0.1333992721754983, 0.13343937767333347, 0.1335207928427944, 0.133530409693851, 0.1337327946884913, 0.13386660264998218, 0.134016734036564, 0.13416586814463038, 0.13434928600853902, 0.1343689695116176, 0.134393760879172, 0.13447863446568575, 0.13471848977255874, 0.1351529533496144, 0.13540719457196682, 0.13549309723579428, 0.1355078355333451, 0.135558654449487, 0.13559643823332157, 0.13566317721983623, 0.13567261673376807, 0.1357789516817859, 0.1358593941098536, 0.13590428495925067, 0.13607198719470692, 0.1361304726994491, 0.13661488982369074, 0.13667440705855727, 0.13669723299033854, 0.13718165890033374, 0.13736991818993227, 0.13779770590983076, 0.13798151402120074, 0.13800006962633304, 0.13817998620978367, 0.13823543906601798, 0.1383275062919992, 0.13833767057691393, 0.13833783975424652, 0.13847071383810972, 0.13853242930371112, 0.1386574448167356, 0.13867473945689524, 0.13876026809980668, 0.1388058935107802, 0.1389217880215774, 0.13898640100987214, 0.1390074919599077, 0.13901359956477288, 0.1390698287137787, 0.1391103152429788, 0.13913920947995162, 0.13921555557407805, 0.1392339675464418, 0.1393948354602632, 0.13956560271725016, 0.1397120805816935, 0.1397539207465155, 0.13982535801824736, 0.13992529235951268, 0.13996221517241803, 0.14024188096386192, 0.14026092713805094, 0.1402953707180109, 0.1403461896341528, 0.14081378967335623, 0.1408626400279296, 0.14097379258871656, 0.1412126871711017, 0.14121466301364516, 0.14124820139056904, 0.1412952982973048, 0.14132383973188867, 0.14135722404850548, 0.1418133902302916, 0.14181496168145846, 0.1418592749148938, 0.14187308171059154, 0.14195611750921733, 0.141992148998757, 0.14204449597547586, 0.14207703243635916, 0.14221751070352529, 0.14224942525851414, 0.14231135100971481, 0.14263456322422652, 0.1426853821403684, 0.14268984537606255, 0.1428788748568922, 0.14289936199018138, 0.14334679317889465, 0.14352016616444307, 0.14362055489146697, 0.14392764208789033, 0.14397545363871445, 0.14399432148981706, 0.14404514040595895, 0.14420329243481, 0.1442508701548243, 0.1442724652811983, 0.14432589220561454, 0.14444212307524285, 0.14445038785329767, 0.1445368205932409, 0.1445533395779821, 0.14462024829714748, 0.14479092327965892, 0.1449734003759745, 0.14499068482835464, 0.14499178478967334, 0.14531053732298804, 0.14536580354858886, 0.14539208868671072, 0.1456381929987146, 0.14571585069176096, 0.14589783428877323, 0.14596149321367335, 0.14597488130694947, 0.1460146140131935, 0.14602256624545307, 0.14670772689039457, 0.14683143677927046, 0.14718148392244257, 0.1472063996340448, 0.14721484098912418, 0.14744907724853762, 0.14757373195426682, 0.14766610406541258, 0.1477764215261541, 0.14782954232567425, 0.14785958640025842, 0.1478827991691698, 0.14789320125057437, 0.1479322971984206, 0.14796435053289247, 0.1484536959574052, 0.14852843953872508, 0.14857980536878057, 0.14869120418835446, 0.1487135225629337, 0.14897705863434607, 0.14932680461314563, 0.1493285796520093, 0.1493359495994887, 0.14948767252696704, 0.14948810662612955, 0.14977396107212115, 0.14997953462932456, 0.1502282555772304, 0.1505286978193755, 0.15060771643547854, 0.1506367791240707, 0.15081010143011886, 0.15110119016328505, 0.1511194144407555, 0.15125032427135143, 0.15127250905821865, 0.15154366522670915, 0.15155326085787424, 0.15160407977401613, 0.15215669106737018, 0.1522007690282342, 0.1522515879443761, 0.15229588240130554, 0.15238764482728584, 0.15241071250805582, 0.15252051891114904, 0.1527977277913395, 0.15282148369011028, 0.1529054657551674, 0.1530379458707627, 0.1530426710018925, 0.15314929393633447, 0.15319679538761688, 0.15322852088348948, 0.1534531079785254, 0.1534625204140796, 0.15365232574715082, 0.15387516309128668, 0.15399107277247193, 0.15399640687748672, 0.15429067509801453, 0.15431630098355187, 0.15441515580210086, 0.15444630834312922, 0.154468276601621, 0.1545319355265211, 0.15494224953689884, 0.155101394560466, 0.1554890137316295, 0.15561020771694445, 0.15576309606017624, 0.15591432933360894, 0.15592045859910275, 0.15598508632600527, 0.1561360281548554, 0.15640413278414556, 0.15641861273612911, 0.156421882600847, 0.15666139391782907, 0.15670446718212072, 0.15673886932510206, 0.15678956313653414, 0.15692346467272977, 0.15713562871179076, 0.15716883299668682, 0.1573352604154329, 0.157398919340333, 0.15742148315778237, 0.15745204013985314, 0.15745435575927424, 0.15748577340740855, 0.15789824580007727, 0.15820926014752745, 0.1584927204452845, 0.15870324045020556, 0.15889784635701265, 0.15932783766694314, 0.15938405971962988, 0.15943487863577177, 0.15944189375975004, 0.15950037421792862, 0.15950652148665256, 0.15953288449322078, 0.15958600529274092, 0.15964966421764104, 0.15975409501308613, 0.1597946706948412, 0.15987561568038222, 0.1598975474709473, 0.15999263028968325, 0.1600250964435992, 0.16007591535974108, 0.16035538661534432, 0.1603959681293402, 0.16043753838634833, 0.16044306549248033, 0.16059807461366282, 0.16073094869752602, 0.16074879765605055, 0.1607569123329875, 0.16079311263565244, 0.16101958822218654, 0.16182080403208432, 0.1619749284178087, 0.1620141556059318, 0.1620679915699822, 0.16208559287766366, 0.1623055416438537, 0.1625386162899447, 0.16258335592106676, 0.1626717343873253, 0.16271549974034216, 0.16276127849316613, 0.1629342426597492, 0.1629703342665938, 0.16303619299077732, 0.16303796825476835, 0.16306580962042017, 0.16330012819377582, 0.1634548498313828, 0.16401693178879384, 0.1640199365816295, 0.16406775070493573, 0.16429929711584523, 0.1643808202956305, 0.16445898187550256, 0.16458960964005065, 0.1647545868939806, 0.16480540581012249, 0.16487182370420606, 0.16489828226637981, 0.1649684495469036, 0.1650776262651471, 0.16526624649358923, 0.1653184966900757, 0.1653277470303831, 0.16567779417355522, 0.16591194663665976, 0.16606597283928093, 0.16623479546795528, 0.16623605282332288, 0.16630667364442986, 0.16630733191635627, 0.16635182728527254, 0.1665000239115937, 0.16655520631920284, 0.16660602523534473, 0.16687050811544457, 0.16697860088950456, 0.16707627266229508, 0.16722055525861668, 0.16747054411256157, 0.16753728309907623, 0.16760302422815687, 0.16842636946957612, 0.16862688747144516, 0.1687960775169094, 0.16880831466950463, 0.1695329102961134, 0.16958372921225529, 0.16963853946505103, 0.16989879043173783, 0.16992439391104264, 0.1700348913990446, 0.17028246492547816, 0.17053982715570715, 0.17065137186197765, 0.17069432590766598, 0.17073819571346016, 0.17111242528889037, 0.17132262897341444, 0.17136798183964208, 0.17137574977293457, 0.17140075711027292, 0.1714394086978347, 0.1715105579801528, 0.17153941152335794, 0.17158530156147267, 0.1717347530585066, 0.1717651553050693, 0.17190498076953598, 0.17200288002662056, 0.17202670566361988, 0.1720327744623822, 0.172194001353415, 0.1721941329470391, 0.17242768786564766, 0.17266145227459717, 0.1727437946614696, 0.1729454079203766, 0.1731690504990515, 0.17359436610103096, 0.17380390008612545, 0.17385575929533892, 0.17389332109632927, 0.1738948908195962, 0.17394801161911633, 0.17401167054401645, 0.17410634197865438, 0.17448810777094825, 0.1745316625009018, 0.17475667228165026, 0.17501790815311669, 0.17505583221010812, 0.17509230706018852, 0.17515290039368836, 0.1754001936165981, 0.1754187492217304, 0.17544450685003343, 0.17557738093389663, 0.17558230539054231, 0.17564596431544244, 0.1756827007758568, 0.17569908511496257, 0.1757367232425049, 0.1765634611657475, 0.1766378790074974, 0.17664983684297209, 0.17667266732460463, 0.17693202511403427, 0.1770227094606559, 0.1770699370313108, 0.1770788144849419, 0.17718464320222804, 0.17750062533416722, 0.17772764650916306, 0.17806313661149653, 0.17809451276375432, 0.17811424220672767, 0.17819259792803355, 0.17824532118542158, 0.17839648461698854, 0.17840009665271928, 0.17854829327904043, 0.17862431314592275, 0.1786817734703724, 0.17892162877724538, 0.17926028859275522, 0.17927795451029116, 0.179330478862055, 0.17941082859415436, 0.18004356907084007, 0.18004764100822135, 0.18049885654511144, 0.180765472774292, 0.18078566126505413, 0.18080113118071706, 0.180831032780164, 0.18096916880509917, 0.18158685179772383, 0.1816740657667717, 0.18171547642320796, 0.18171972588158702, 0.18176629533934985, 0.18183375052642903, 0.18203892789254483, 0.1820957170933244, 0.18214100729108906, 0.1822452768053764, 0.18229609572151828, 0.18254097875893316, 0.18254596915185006, 0.18267385284279636, 0.182754289341301, 0.18283663172817344, 0.18289159966161372, 0.18294241857775562, 0.18307437006172467, 0.18346413179027954, 0.18398374583360866, 0.184028497022934, 0.18413935961011396, 0.18435723289229533, 0.18437801728387515, 0.18440805180843722, 0.18454689916891087, 0.18481091455146215, 0.18482837409365993, 0.1849120517500027, 0.18496124817752313, 0.1852043275017542, 0.18521731986649825, 0.18522564586461399, 0.18551974400607418, 0.18556036305319212, 0.18557056292221608, 0.18572871495106713, 0.18588770733080862, 0.18594082813032875, 0.18600448705522887, 0.18604853624747342, 0.18607876209423924, 0.18631589235766077, 0.18655600767979041, 0.18656338223720925, 0.1868739324465546, 0.18702568882899184, 0.18712726232344312, 0.18714057642763526, 0.18733350433651585, 0.18796291091933615, 0.18802901546789086, 0.18819565338219224, 0.1885684499140533, 0.18881245394084956, 0.1888603964129546, 0.1889112153290965, 0.18910779830152147, 0.18915074425951406, 0.1891714572264216, 0.1891915265816697, 0.18922457802594173, 0.1892570883012339, 0.18942331592875883, 0.18943158070681365, 0.1895049946072752, 0.18967269684273147, 0.18985288109169018, 0.1899093820356016, 0.19016978723001532, 0.1903414890420192, 0.19050748086680613, 0.19055829978294803, 0.19066071600838397, 0.19069350534457552, 0.19090339362287678, 0.1909627683410775, 0.19097062783795682, 0.1909743417918751, 0.1910135872572194, 0.1910167515598219, 0.1913847157870313, 0.19138574523483187, 0.19163542046069693, 0.19167159968082348, 0.19213313895173567, 0.1922302071353159, 0.192421883185093, 0.19242514293787194, 0.19253217898855013, 0.19276000751748434, 0.19279793157447578, 0.1929850593841813, 0.1930255459133814, 0.1930917534217922, 0.19311149189343135, 0.1933250321991027, 0.19333510652735342, 0.19341979026559286, 0.19348083338765276, 0.19372233513421844, 0.19396464427015447, 0.19398376821761432, 0.19417926344240166, 0.19418215116903126, 0.19431115417603328, 0.194610832448062, 0.19463455091667303, 0.19486467996965007, 0.1950318574789892, 0.1951279178415043, 0.19527245471890808, 0.1954737913586161, 0.1955781868824783, 0.19561043300499736, 0.1956225018620802, 0.1959230619299669, 0.19602377712432562, 0.19607146206282922, 0.1961385839813562, 0.19622658168011742, 0.19654808738870566, 0.19657662882328952, 0.19666307199127364, 0.19678793653078708, 0.1968591839189089, 0.19692520108204992, 0.19712087581246762, 0.197576163286739, 0.19778566843520773, 0.19811015870256288, 0.19820971373700547, 0.1982409559094791, 0.19831135857321425, 0.1984685702483847, 0.19853547896755008, 0.19854882419100284, 0.1985913944763792, 0.1986875150657934, 0.19884284003431263, 0.19884932580805725, 0.19886443516068664, 0.1988855261107222, 0.19917553169088986, 0.19923409836948258, 0.19923890264673916, 0.19958375466916167, 0.19963108136216356, 0.19966428018932814, 0.19975247482206693, 0.20011843362908077, 0.2001195676635995, 0.2001638782650237, 0.2001715544286009, 0.20018822533069192, 0.20023521335350103, 0.20043432610872303, 0.2004497327110153, 0.200858997247495, 0.20104683278142754, 0.20109340694361522, 0.20109671459284517, 0.2014527776990922, 0.20171117676538897, 0.20176665211745104, 0.2023689266278078, 0.2024756206654187, 0.2025697701428455, 0.20259208851742472, 0.20271897377097992, 0.2028556245888371, 0.2028962101340892, 0.20319673485265444, 0.20319818975371062, 0.20324985565217457, 0.2033135145770747, 0.20337753229824374, 0.2035126273322967, 0.2036190946276093, 0.20423272333566467, 0.2043071491967703, 0.20441795944908436, 0.20451534507856173, 0.2047105210814233, 0.20478200888044806, 0.20510730452433146, 0.2051597612608781, 0.20523729635471943, 0.20546847198027096, 0.2062698156381103, 0.20642219333813483, 0.20648768892029168, 0.2065065440220607, 0.20653850783643357, 0.20659454453149706, 0.2065965352272069, 0.20680880165163695, 0.20688438080857097, 0.20690916620572197, 0.20699383816232264, 0.20706323006210414, 0.2070837200738359, 0.20721772881406297, 0.20750926112859347, 0.2075486714927064, 0.20765051656386502, 0.20773544886879192, 0.20811334375825763, 0.2082581559649036, 0.20858304265196026, 0.20862648115889737, 0.20872317632349968, 0.20882289179404168, 0.20912116888252708, 0.20968911184229444, 0.20985756878013906, 0.2101594714958872, 0.21022503321545138, 0.21043060136636926, 0.21050629921309727, 0.21094292536239667, 0.2110550654072988, 0.21107579944625987, 0.21135853686854078, 0.21138754432923024, 0.21146925892963497, 0.21148121676510967, 0.2119853104727728, 0.21211688738735834, 0.2122711649187644, 0.2124304436263975, 0.21248568644745813, 0.21261856053132133, 0.2127643955577183, 0.212779550489275, 0.21285317755991184, 0.21292095086780027, 0.21294562212886525, 0.21302397785017113, 0.2130868640721445, 0.21310108386595317, 0.21321054700294173, 0.21323147657485686, 0.21351116269680015, 0.2135933399377078, 0.2136335970547134, 0.21369101644039679, 0.2137475281179947, 0.21376587648869327, 0.21391945150070502, 0.21397320471145898, 0.21420774503261863, 0.21423395256983535, 0.21426086583213877, 0.21431850703793864, 0.2143245247570389, 0.21468300118279005, 0.21504745978624207, 0.21523666967636812, 0.21537109785222552, 0.2153958146999353, 0.21561191113882172, 0.21577197119251446, 0.2157901954699849, 0.21585785171284866, 0.2163706984091609, 0.21655030034181633, 0.21657104391461834, 0.21657175336064172, 0.21697039651751682, 0.2170270408349131, 0.21708889306061185, 0.2171753258005551, 0.21721535886417842, 0.21725821646046461, 0.21736380755822304, 0.2173703679853609, 0.2175032420692241, 0.21756540600735053, 0.2176082585965159, 0.21768164061002904, 0.2177134520311219, 0.21773245952617093, 0.21774335363056885, 0.21792452347872615, 0.21817786307033626, 0.21831859871182102, 0.2184312642889823, 0.21864480459465363, 0.21864868574735652, 0.21867412528876462, 0.21872206776086967, 0.21877288667701156, 0.21885788624936175, 0.21910604222260444, 0.21914401520682347, 0.2192337273604783, 0.21937628839533863, 0.21959930268109484, 0.21964333307507744, 0.21994768624911398, 0.22023342076615882, 0.22033041535654796, 0.2205887229730833, 0.220634946483802, 0.22068655982008956, 0.22087677162007646, 0.2209298924195966, 0.2209589712787613, 0.22099355134449672, 0.22124638713494638, 0.22135342318562456, 0.22144523472882005, 0.22172698697093018, 0.22201477769564504, 0.2222155949212592, 0.22237594515158454, 0.2223938503364652, 0.22244130159905184, 0.22263931264398062, 0.22279134874222395, 0.22280002818121347, 0.2228531489807336, 0.22291680790563373, 0.2231772888094239, 0.22340680623598752, 0.2235294861325564, 0.22355077586811056, 0.22360159478425246, 0.22373891691533376, 0.22391766479828212, 0.22406686842641654, 0.22420351924427373, 0.22426771194145423, 0.22429503555569053, 0.22455356638744584, 0.22458055831827795, 0.2245870395418268, 0.2246429220401055, 0.22488402977951993, 0.22494581441927008, 0.22495982817843063, 0.22507224721761787, 0.22533546270653115, 0.2254257886505554, 0.22563120120791846, 0.2256948601328186, 0.22574798093233872, 0.22574955065560565, 0.2257559331645983, 0.2257758357937275, 0.22586702609080367, 0.22587246163642505, 0.22600025532927126, 0.2264114476499517, 0.22647276030423835, 0.2268601890911328, 0.22686886189281286, 0.22708241504949667, 0.22711883284868695, 0.2272093973191741, 0.22721518388628725, 0.2272225584437061, 0.22743205952239554, 0.22757395876373054, 0.22776738310417088, 0.22815442142553044, 0.2281863359805193, 0.22829216469780544, 0.22832582232181442, 0.2285374486767674, 0.22855371505635602, 0.22859017193415543, 0.2287536100417129, 0.22887360916242117, 0.22900567161063368, 0.2290146794275313, 0.22910854838673977, 0.22916940106513828, 0.22928341042388134, 0.22948833343559327, 0.22961528919699592, 0.22973617014178127, 0.2297484072943765, 0.22984263743709388, 0.2300965368255975, 0.2301329330192169, 0.23016417081377205, 0.23035355397507562, 0.23036393236246777, 0.2305434683492641, 0.23082896343651216, 0.23083455708243028, 0.23091461117061096, 0.23099019032754498, 0.23101144053282774, 0.2311368317180359, 0.23126463720409296, 0.23141744567417244, 0.23159211919230727, 0.2316008307644286, 0.23169757000005375, 0.23194934670171075, 0.23227681053621263, 0.23230843198796303, 0.2325186356724871, 0.2325616956244625, 0.23257175647200723, 0.23263541539690735, 0.23273799715089438, 0.2328289858424737, 0.2328826608554797, 0.23292093866066754, 0.23298043560056392, 0.23301698309873387, 0.23317684623570822, 0.2332392036461588, 0.23350811061985866, 0.23353788848027068, 0.23390972805186128, 0.23400533940145285, 0.23447607029632522, 0.23450771117679403, 0.23471960732076969, 0.23483498344446807, 0.2348638550130706, 0.2348881042439882, 0.2349313577705966, 0.23495176316888833, 0.23497374385054026, 0.23501761455711967, 0.23525089333443017, 0.2352967833725449, 0.2354611450414077, 0.2356746981980915, 0.23595415856294744, 0.23597334440747564, 0.2360195732455801, 0.23609511300388453, 0.23613625496431911, 0.23614593192002642, 0.23615877192878465, 0.23620959084492654, 0.23621189272830478, 0.23626271164444668, 0.23630420570611954, 0.23657985605303922, 0.23667830926409172, 0.23674787846314438, 0.23683964088912468, 0.23684076790202202, 0.23693229914696667, 0.23697251497298788, 0.2371358555212545, 0.23715125034779738, 0.23758168253687106, 0.23774236716681807, 0.2381947312242234, 0.23832715915312552, 0.23836659658751158, 0.23883576794819272, 0.23891330066278715, 0.23894583712367046, 0.23912306809257278, 0.23913852911890787, 0.23915598866110566, 0.23920800039749968, 0.23928886274496886, 0.2394070237383522, 0.23947559372359473, 0.23947690737119953, 0.2395257577257729, 0.23976689557948005, 0.23982564086676683, 0.23983055450438018, 0.239875804868945, 0.2398836753039003, 0.23999114118301568, 0.23999399276464184, 0.2402898531486486, 0.2404765079281349, 0.2406435069251065, 0.24090425478348287, 0.24107817164609746, 0.24112399182505106, 0.24129846887839634, 0.24131919254060896, 0.24133028029948922, 0.24134928779453824, 0.24136402609208907, 0.24142592445363464, 0.24157927929932244, 0.24180135848912743, 0.24212359238198644, 0.24227910295269206, 0.2422971564086518, 0.24238005141484398, 0.24244701586854434, 0.2424488666594874, 0.2425788798562578, 0.24270850794954602, 0.24277216687444614, 0.24277993480773863, 0.2428089033348605, 0.24282528767396627, 0.24282760329338737, 0.24284038929131935, 0.24303807104350084, 0.24337330057228612, 0.24343695949718624, 0.24349008029670638, 0.24393194884063174, 0.2440158333015089, 0.24403266403499047, 0.24409817646815668, 0.24468894870227664, 0.2449319822302245, 0.24497025145399187, 0.24501539086381852, 0.24517975253268132, 0.2452820293733966, 0.24535219665392038, 0.24536587782379637, 0.24536755801630805, 0.24545644229428354, 0.24549536350236512, 0.24576180236851952, 0.24581859156929908, 0.24582284549057942, 0.24586570683076325, 0.24615156127675486, 0.24655950620414813, 0.24663272704058858, 0.2466857083780557, 0.24679577893808136, 0.24693864742495553, 0.2470106219300543, 0.24712373044916414, 0.2472762483755364, 0.24746992994443096, 0.2474961003046623, 0.24762792447598514, 0.24784928096176662, 0.24786233417210535, 0.24791186382405783, 0.24820489933697887, 0.24834358180070693, 0.24844585923988172, 0.2484762551607359, 0.24849075378297047, 0.24852239636253437, 0.24854190367794804, 0.24857665644679794, 0.24887459615237928, 0.2489011467141531, 0.24900747023624248, 0.2492159051592766, 0.24921768019814028, 0.24952962232698594, 0.24963215735088307, 0.24963876627451476, 0.24976400960162937, 0.24995684730363465, 0.24996711698220075, 0.2500084606399222, 0.2500973255708008, 0.2501581782491993, 0.2502038021750709, 0.2502731940748524, 0.2503621144163801, 0.25045627834981077, 0.2504601147659794, 0.2505482311680046, 0.25060097542808957, 0.2506292265983391, 0.2507976835361837, 0.2507978527135163, 0.2508105823513114, 0.2509307267973795, 0.25096318385243255, 0.25104888779076284, 0.2511123052104086, 0.2511867984863546, 0.25131323099560465, 0.2517504557317085, 0.2517600725827651, 0.2519730934650902, 0.25210840134792, 0.25228537097751713, 0.2523248084119032, 0.2525242319892266, 0.25293812388577175, 0.2529794186813952, 0.2530351485272083, 0.2533652355627438, 0.2533997005451354, 0.25343872669577183, 0.2534741938210814, 0.25360767401241335, 0.25388888357488504, 0.2538922508469811, 0.25410236173604306, 0.25426502942004703, 0.25430425634823184, 0.254357377147752, 0.2544210360726521, 0.2544283207822907, 0.25448688746088344, 0.25449657583095653, 0.2545473947470984, 0.2546265031352467, 0.2550513946886639, 0.2550817906095181, 0.2556451228211045, 0.25585463943522335, 0.25617964618170785, 0.2562540720428135, 0.2563469614816911, 0.2565170279193455, 0.2567372180697234, 0.2568032352328644, 0.25680330395045603, 0.25708787611654016, 0.2571041998785366, 0.2571235969706266, 0.2573450131651328, 0.2574094514166182, 0.2574668793009741, 0.25748818001357754, 0.2575997533848373, 0.25765210036155617, 0.25777110514098656, 0.25805695958697816, 0.258103800435472, 0.25816835840655206, 0.2582381861581251, 0.25830775535717776, 0.2588858146158485, 0.25895439756497496, 0.2589819352052627, 0.2591889378861346, 0.25924205868565475, 0.2593057176105549, 0.2594568694198459, 0.25953332278620844, 0.2597358553676854, 0.2597810079273666, 0.2599121568941173, 0.260057992239378, 0.2600604418597593, 0.2605261479278015, 0.2605706657299811, 0.2607316989711961, 0.260776282518526, 0.2607848197707162, 0.2608341585895064, 0.26084847869561634, 0.2610559483099699, 0.261109970776618, 0.26117353552220346, 0.2613878270830845, 0.26140743268591693, 0.2615592413479688, 0.2616502300395481, 0.2617747633993581, 0.2622239843787312, 0.2622428394805002, 0.26227480329487307, 0.26269065719038875, 0.2631215539242332, 0.2632658016165341, 0.263368828598905, 0.26354020021190216, 0.26357942740002527, 0.2639947358999015, 0.26407568088544253, 0.2645573912680681, 0.2645591872524812, 0.26461868419237755, 0.2648085627015956, 0.26489989375484924, 0.26495439583238223, 0.26524025027837383, 0.26529830590291714, 0.26559543255635154, 0.2656049906257669, 0.26588128700234315, 0.2658957669543267, 0.2660624048686281, 0.2661124620580839, 0.26612589600730374, 0.2663845781728752, 0.26652184272413804, 0.2665811834815751, 0.26662992402883323, 0.2667166134776041, 0.26696537320842606, 0.2672658748254805, 0.2673576502015734, 0.26751936529762965, 0.2675280380993097, 0.2676969854159512, 0.26804915256844075, 0.26822826793542665, 0.26829815156827397, 0.26844509928527505, 0.2684778894809383, 0.2685044400427121, 0.2685615671372811, 0.2686107635648015, 0.2688361252695698, 0.26883737932439267, 0.26903581590665504, 0.269210228827542, 0.26929775212520934, 0.2693385787191146, 0.2695021719471328, 0.2695602759707141, 0.2695872679015462, 0.26969324423949836, 0.2698731223475378, 0.26996540774493916, 0.27015152449656366, 0.2702180258331329, 0.27033817927605, 0.27060671118873225, 0.27084896247200785, 0.27122038017014294, 0.2713494855467681, 0.271556190704512, 0.27156892034230706, 0.27157573946340496, 0.27157925838528196, 0.2716890647883752, 0.27176367906910426, 0.27179408131566696, 0.2718030894332172, 0.27185005474632884, 0.27185018633995295, 0.271871344481883, 0.2719221633980249, 0.27196357405446114, 0.2721255424319552, 0.2723575604302171, 0.2724113968779468, 0.2724933744366296, 0.2727314314560859, 0.2728345084665076, 0.27286866675208354, 0.2730437089685128, 0.2733928158313903, 0.27345570205336367, 0.2734921769034441, 0.2738877600771771, 0.27411198672064985, 0.2741672868263555, 0.2741970646867675, 0.27465404068697863, 0.2746546880172229, 0.27510324640886574, 0.2751141258727329, 0.27516688738329087, 0.27538910085485735, 0.2754170979663517, 0.2755431270574785, 0.27598755241111395, 0.27612032124790453, 0.27667876285356974, 0.27670657941262655, 0.27686546405408763, 0.2769679150310729, 0.27771919000441037, 0.2777677600597144, 0.27781394893684686, 0.2779454343809076, 0.27810527856929634, 0.2781493277615409, 0.27818294261185683, 0.278212986686441, 0.2782215239386312, 0.27822304753398575, 0.27826610748596114, 0.27846879705784844, 0.2784847394275445, 0.2785598142572957, 0.2791495320502846, 0.2792586913366929, 0.2792619510894718, 0.2794038235044387, 0.2795142518138721, 0.27955297593930406, 0.2798701319878373, 0.2800637024334036, 0.28008410783169535, 0.28012736135830374, 0.28014473813928775, 0.2801804821578239, 0.2805393953059667, 0.2810570128989336, 0.28175967408984126, 0.2818006628784696, 0.28183095318287466, 0.2819277117142234, 0.282107628297674, 0.28218647975981825, 0.2822941974504446, 0.28273572173852113, 0.28284109002931024, 0.2829299100979339, 0.28308576888169323, 0.2832107843947177, 0.28323727116469644, 0.283279957241106, 0.2833453136885733, 0.2833526836360527, 0.2836066493070196, 0.2836275277527287, 0.28383695853550606, 0.28391961384932973, 0.2839704327654716, 0.2839781857995455, 0.28402846015624494, 0.28404706942456803, 0.28434051112396985, 0.28437329550849655, 0.2848216768878036, 0.28500119638577737, 0.28506445806950353, 0.2851075313337952, 0.28526705830791543, 0.28552713216669867, 0.2855461684521291, 0.2856290634583213, 0.2856650508669428, 0.28578691700278414, 0.28583892873917816, 0.28591979108664733, 0.28594169443683637, 0.28612513605269707, 0.28628708308697814, 0.28650029541333843, 0.28667970363018547, 0.2866896432804775, 0.28671162396212946, 0.2867272050814679, 0.2867752828870296, 0.2868284036865497, 0.2868462502399328, 0.28689937103945296, 0.2869630299643531, 0.2872412100481875, 0.287274435266785, 0.2872858125359603, 0.28731009367321003, 0.2875716669819519, 0.28759139642492526, 0.28766979813655114, 0.28771122451906483, 0.28777488344396496, 0.28781561291812874, 0.2878280042434851, 0.28810146736412034, 0.28815527651115913, 0.2884630423796932, 0.28872164007340884, 0.2887876907480652, 0.2889131416941477, 0.2890480301811822, 0.2891336455746596, 0.28916251714326213, 0.2891867663741797, 0.28920343727627074, 0.28925042529907985, 0.28935739293777607, 0.28952860538291425, 0.2895778305633506, 0.2899394055789235, 0.2900877725358689, 0.29014089333538906, 0.2902045522602892, 0.2902252600249151, 0.29034955873748935, 0.2904559027792092, 0.2905330087949912, 0.2908230261684577, 0.2910056795197167, 0.29108545196495106, 0.29114354133346776, 0.29119780141773133, 0.2914788649152431, 0.2919149798366413, 0.29198553728223653, 0.29233407745440065, 0.2923360048675685, 0.2923966698233016, 0.2924497906228217, 0.2924713127503983, 0.29251344954772185, 0.2927918666172782, 0.29291458039357665, 0.2932748878558805, 0.2936206976630683, 0.29363382386417713, 0.2937910355393476, 0.2939205282254358, 0.29415589766512074, 0.29425199991052287, 0.29425733401553766, 0.29532618968911695, 0.29541430609114216, 0.2954672874286093, 0.2955053381116597, 0.2955984012638332, 0.2962301174835593, 0.29624590943419316, 0.29628323828307945, 0.2963468972079796, 0.29649279007161755, 0.2965507905886129, 0.2969732741429685, 0.29697447627105755, 0.29719111687743394, 0.29724193579357583, 0.29742856161723985, 0.297677332825768, 0.29777973351399656, 0.2979112299894815, 0.29791260759785976, 0.2984651652604756, 0.2986215607249091, 0.29873842635418824, 0.29907684819918046, 0.2992672517779974, 0.29950736710012704, 0.2995533807354591, 0.2996770330389221, 0.3000086682097305, 0.30002708018209423, 0.3002141352723251, 0.3002527868598869, 0.3002777941972252, 0.3003132413434676, 0.30033091499674536, 0.3003519953601783, 0.30042976981529435, 0.3004848694440415, 0.30086289945302946, 0.30100229640365517, 0.30119747240651673, 0.301655752663582, 0.30172915005911716, 0.3017947624348538, 0.30183951362417916, 0.30201500450510876, 0.302106021704556, 0.30274888939606315, 0.30282504870606863, 0.30312072896765374, 0.3031337213323978, 0.3034292001255888, 0.3034341635745429, 0.30380325776827255, 0.3038045118230954, 0.3039759415068113, 0.30407023684955814, 0.30427819913638754, 0.3043014119052989, 0.30433607520736794, 0.3044380622733619, 0.30446930444583553, 0.3045872663512905, 0.3046278518965426, 0.30489334974763327, 0.30499640507046244, 0.3050577866834958, 0.3051007765281334, 0.30511308678920146, 0.30522846166600726, 0.30537650235820857, 0.305377160630135, 0.30541096734060014, 0.3054174911468369, 0.3055474985064143, 0.30596924990762575, 0.30598082335842336, 0.30598997356983837, 0.30602006882376764, 0.30611268734613684, 0.3061589161842413, 0.30619257380825027, 0.30629228927879226, 0.30642531627110636, 0.30643611083269473, 0.3065404342014848, 0.3066234705420947, 0.30703374377436443, 0.30732469292891984, 0.307439969034349, 0.30757759750330405, 0.3076245494149229, 0.30766389769293534, 0.3077273151125811, 0.3080620721947528, 0.30808319528654626, 0.3081909129771726, 0.3082825345518112, 0.30828708197550125, 0.30837514178544756, 0.30842596070158945, 0.3086180246541447, 0.30889123434375354, 0.3096410324832213, 0.30976987010562596, 0.30978975555511157, 0.3098810866083652, 0.3098864947907367, 0.31011991724879806, 0.3105072607491536, 0.3106003467251618, 0.31092692194157734, 0.3109991228515111, 0.31104359772214407, 0.31107654971992993, 0.31112967051945006, 0.3111933294443502, 0.3114238476934267, 0.3115306663160472, 0.311867195941954, 0.3120469243610431, 0.31214173984037197, 0.31227461392423517, 0.3125092309528257, 0.31258264485328724, 0.31258635880720553, 0.3127810814355496, 0.3128404953369761, 0.312953482196454, 0.3130943428585642, 0.31324743747602735, 0.31340026324293113, 0.31357805070207234, 0.3136292581043728, 0.31371994245099444, 0.3138400958939115, 0.31392555923953935, 0.31405199203788714, 0.31420040335621535, 0.31460176877839463, 0.31476036960183507, 0.31481786521728106, 0.31490224201680195, 0.31498853673110905, 0.3150175994197012, 0.3150521014766945, 0.3154269800857553, 0.315643156651651, 0.31565332935384915, 0.31581187680455625, 0.3158399339114021, 0.31629422841651134, 0.3163586666679967, 0.3164450031018634, 0.3165704540479459, 0.31658008286250294, 0.31698492463307393, 0.3170061748383567, 0.31718591773671245, 0.3172594685314919, 0.3173372429866079, 0.3173923426153551, 0.31744592260385474, 0.31799924193193707, 0.31845025411110073, 0.3186155980993971, 0.31874698679549274, 0.3187509937714673, 0.3188018126876092, 0.3188578493826727, 0.3192591246449181, 0.3192869795063069, 0.31934010030582705, 0.31936917916499175, 0.31940375923072717, 0.31960917178809023, 0.31981197634388203, 0.3199095048327897, 0.31991588734178233, 0.3200389975188779, 0.3202258682404272, 0.32050848998332426, 0.32080076573507577, 0.3210783984555612, 0.32109195991821493, 0.3213296846397662, 0.32137497483753086, 0.32207059927461523, 0.3221208736313147, 0.3221491248015642, 0.32242277634706284, 0.3224878554401279, 0.3232377892957665, 0.3234755066411167, 0.3234874559970633, 0.32373766658012415, 0.32378086671535267, 0.32387906695864943, 0.32389820280743864, 0.32403107689130184, 0.3241474338861914, 0.32418946552975236, 0.3244190508624416, 0.3247034225264481, 0.3247287732686074, 0.3247362069109748, 0.3248305022537217, 0.325187861037032, 0.3253643887171288, 0.3253857210714395, 0.32557698180198213, 0.3257606168291669, 0.32576156218255603, 0.325795720468132, 0.325865933640227, 0.3259543212915724, 0.3259738286069861, 0.3260291813398689, 0.3260382057524496, 0.32606613531629314, 0.32629041721133534, 0.32634300664717175, 0.3265214227905645, 0.3268361476189726, 0.32704261503266374, 0.3270525546829558, 0.3278882032788488, 0.3282051261464426, 0.3282502084292547, 0.32856637468736505, 0.3287746691132676, 0.32881815138902204, 0.3288223375989163, 0.3290485915155532, 0.32908337983266045, 0.3292065860471074, 0.3296068018382057, 0.3297230364408842, 0.3297738553570261, 0.3297889864121307, 0.32981534941869894, 0.3298684702182191, 0.3299321291431192, 0.3300165691442729, 0.3300730835840563, 0.33011424091706343, 0.3301239025001982, 0.3305249547147835, 0.3306462437204588, 0.3308108091607751, 0.33085367050095893, 0.3313089579752303, 0.33134693095944934, 0.3313606121293253, 0.3314678119042347, 0.331545778553323, 0.3316648557262135, 0.3319023213440021, 0.33194809636650113, 0.3320953746271601, 0.3321268927391269, 0.33218900480552027, 0.33255066210143147, 0.3325589997455445, 0.33319286300717454, 0.33333678457934623, 0.33338990537886637, 0.3333948190164797, 0.3334535643037665, 0.33360325593835716, 0.3336481504814459, 0.33370659693588445, 0.3337448661596518, 0.3338737037820565, 0.33388911038434876, 0.334197746555283, 0.3343383161062359, 0.33438276996188687, 0.33449567943562986, 0.33453612480757466, 0.33483805743615824, 0.33490671510325065, 0.3351431876059898, 0.33523196960818336, 0.3353368969230962, 0.33553572536451004, 0.3357921843973676, 0.33596131266631146, 0.33599036675032357, 0.3363364313865457, 0.3364851418900098, 0.33660882083667143, 0.3366864785297178, 0.33677680447374203, 0.33700099955209584, 0.3370012240092858, 0.33704921593241377, 0.3371238237800903, 0.3373512711524579, 0.3374392688512191, 0.3375218799774222, 0.3375383989621634, 0.33764579421052887, 0.3377713319504503, 0.33781723162458266, 0.33787192712059433, 0.33810108168480024, 0.3381097932569216, 0.3387009100759423, 0.338793173085976, 0.33884629388549614, 0.33890995281039626, 0.3392453316350903, 0.3397481661386518, 0.3398257942968902, 0.33982916156898624, 0.34012751715598744, 0.3401665433066239, 0.34046447618697073, 0.3407799212580995, 0.34079895754352996, 0.34080075352794303, 0.34098830541066905, 0.3411119843573307, 0.3411316492001072, 0.341159706306953, 0.3414792418707866, 0.341539872178379, 0.3415454493791974, 0.34193452934505797, 0.3419424323718784, 0.3420463433697787, 0.34211156064082227, 0.3423264782973855, 0.34245393864135065, 0.34247646627889317, 0.3425609062800469, 0.34256684811509364, 0.342624565204947, 0.3426518368122483, 0.34267768600446713, 0.34275906881118223, 0.3429074627925599, 0.3429675150213548, 0.3430888185455322, 0.34311530531551093, 0.3431379029190911, 0.3432143562854536, 0.34333974747066176, 0.34340806560256, 0.3435816137989095, 0.3436397338280426, 0.3437921115280671, 0.34385621995036, 0.3442091928619875, 0.34425132965931105, 0.3442728517868876, 0.34432597258640774, 0.3444331482520364, 0.34461426611832136, 0.34490012056431296, 0.34495462264184595, 0.34559565936581527, 0.34571696288999265, 0.3458305027736487, 0.34599790143954046, 0.34613304764227426, 0.34652088223333044, 0.34652182758671957, 0.3468338785544445, 0.3469222662057899, 0.34695935036654946, 0.347021714088377, 0.3470506826154989, 0.34730517438613406, 0.3477642621545587, 0.34780762783567887, 0.3480234646652821, 0.3480386361177703, 0.34808477731956877, 0.34829527504872637, 0.3483456015369747, 0.34842498359723106, 0.3487574625191625, 0.34880722839261424, 0.3488439697900112, 0.3489363117726957, 0.34901118331432, 0.3491730710606601, 0.3492113488658479, 0.3494125487364993, 0.34949762489695846, 0.3495504105502504, 0.3495874947110099, 0.34959397593455876, 0.3498069295065489, 0.34993783933714484, 0.3499423595025779, 0.350102609768134, 0.3503976469768493, 0.3504293565431039, 0.3505833962265472, 0.350779009303259, 0.35082660954678135, 0.35096325812764007, 0.3510386837008186, 0.3512832927057792, 0.35140650912462235, 0.35145428994617023, 0.3515691471517708, 0.3517301860676859, 0.351867036697622, 0.3521257692414189, 0.35234373121496665, 0.352475328873869, 0.35267487161431577, 0.35283391280678456, 0.35292814711789033, 0.3529492702096838, 0.3532065492669162, 0.35324029505951604, 0.3534924037129078, 0.3535748274416336, 0.3539409621045506, 0.35428072221035667, 0.3543582434542596, 0.35457523157174187, 0.35475716936792157, 0.35503051904601324, 0.35510347321832947, 0.35546642164829934, 0.3554980840027706, 0.3559233398403525, 0.35602125237495863, 0.3562829980534111, 0.3563256741071572, 0.35637129951813074, 0.3565857608658707, 0.3567809615814286, 0.35711350610215087, 0.35713818909083206, 0.35732342520425175, 0.35756879357642224, 0.3575704737689339, 0.35758536142280606, 0.3578787721410954, 0.35802783024418183, 0.3580917686943078, 0.358303556074257, 0.3584280460352801, 0.3584441256252099, 0.35850641785103365, 0.3587392768646678, 0.3589916527436925, 0.35906825739502246, 0.35910943031759757, 0.35921982177603096, 0.3592923913005376, 0.35953955322671205, 0.3596424384437097, 0.35999125330062787, 0.3600912100790614, 0.3602223590458121, 0.36036702275039745, 0.3605464975533328, 0.36054720699935616, 0.3605909514089838, 0.3606487749925076, 0.3608052085291237, 0.3609623691071189, 0.3613101391458745, 0.3614074499012381, 0.3614261959553794, 0.36144879355895954, 0.3615450783701931, 0.3615867924457712, 0.36162571365385277, 0.36176869844216053, 0.36216711059022844, 0.3626106556890595, 0.3627195832009864, 0.3629251567581898, 0.3629312095559394, 0.36306098838735934, 0.3631194688455379, 0.3632110112041814, 0.3637651413309405, 0.3638539756576258, 0.36389696550226336, 0.364396842786621, 0.3644646160945094, 0.3645361038935342, 0.36465789500096357, 0.36499139136780556, 0.365187695383132, 0.3652415045301708, 0.3655273589761624, 0.36592256755606345, 0.3661235282316452, 0.366236158008479, 0.366351059965472, 0.36656360428003276, 0.3666384758216571, 0.3666533286138136, 0.36689138563326995, 0.36728603934542403, 0.3673433421875476, 0.36752613224424724, 0.3676874233178835, 0.36781583972759246, 0.36797160920779926, 0.3685173768939891, 0.3686897776548935, 0.36881464219440696, 0.36892332181165377, 0.3691310056020445, 0.36928572038404517, 0.36936750472971225, 0.36958234478562935, 0.36993322855440514, 0.3699791282285375, 0.3700882721760663, 0.3703261475348858, 0.37033806423683413, 0.3703671052866476, 0.3704038466840446, 0.3705554396252274, 0.37061448111312656, 0.37062669175230445, 0.37097365570524576, 0.37114163934231637, 0.3711564921344729, 0.37165376745337153, 0.3716597851724718, 0.37170326744822624, 0.37170452480359384, 0.37171742637827165, 0.3717705471777918, 0.37177725119854055, 0.37212729834171265, 0.372273776206156, 0.3724372061353436, 0.37249416405388813, 0.37260727257299797, 0.37272906368042735, 0.3728035765883244, 0.3730937141556364, 0.37317812077019263, 0.3732588640625958, 0.37352440245849283, 0.3736916258704033, 0.3739542281892805, 0.3740416730135754, 0.3743042753324526, 0.3750644738059262, 0.37511228535675034, 0.3751548556421267, 0.3752535407920219, 0.37551550735891726, 0.3755197612801976, 0.37580236381248666, 0.37581751874404334, 0.37607141813254696, 0.3762210790615761, 0.3762564219937663, 0.3764413026380373, 0.37650496156293745, 0.3765580823624576, 0.3767911009536854, 0.37684422175320553, 0.37685712332788335, 0.37690788067810566, 0.3771165192458008, 0.3771668457340491, 0.37761896931095107, 0.37771919417356736, 0.3777575559697701, 0.37781343347784124, 0.37794630756170444, 0.37815694639664144, 0.37816348062101335, 0.37829635470487655, 0.3783288117599296, 0.37833713775804534, 0.3785332496856806, 0.3785859089665735, 0.37878049514425294, 0.37879798312061075, 0.37884415406915306, 0.378895819967617, 0.3788972748686732, 0.3790411964408449, 0.37906382147842055, 0.3793009517418421, 0.3796509988850142, 0.37998542433998594, 0.38012508605138917, 0.3801631367344396, 0.3802520683210666, 0.3803395473991291, 0.38050749814092955, 0.3806882808946964, 0.3806895945423012, 0.3807130662918474, 0.38084959745766156, 0.3809903330991463, 0.3813391479560645, 0.3813512168131473, 0.38164465851254914, 0.3816700092547084, 0.3816891950992366, 0.38174939131496477, 0.38230534377435665, 0.3825338555542541, 0.3827898184658054, 0.3828700160399079, 0.38298565450388233, 0.38313564248539, 0.3832344142347043, 0.3833962249769681, 0.3834930119284199, 0.38362669122785165, 0.3836753497121488, 0.38398385101876475, 0.3839883142544589, 0.38402893330157684, 0.3840391331706008, 0.3840422974732033, 0.38428766584537377, 0.38449758494747466, 0.3846142410617893, 0.38471077743393456, 0.38499663187992617, 0.3851914444153557, 0.38527631800186946, 0.3852808654255595, 0.3853280929962144, 0.3853463778587257, 0.38583079498296735, 0.3861446694013262, 0.3866570776460373, 0.3872653698222843, 0.3876185265730463, 0.3876600968300544, 0.38769919277790066, 0.3877628517028008, 0.3878159725023209, 0.38811909577260706, 0.3882539842596415, 0.38830579697312495, 0.3883467009482606, 0.38841035987316075, 0.38844768872204705, 0.3884516477445821, 0.3884634806726809, 0.3886107406195398, 0.38878378464180996, 0.388903219081581, 0.3891355232904302, 0.3892683973742934, 0.3893430116550225, 0.3894522178138796, 0.3894853218082066, 0.38959545897183734, 0.3896618568576685, 0.3897462336571894, 0.38988131341782895, 0.3899068301475812, 0.38997067581234024, 0.39005523028044353, 0.3901568011034553, 0.3903854071254921, 0.39048714829203846, 0.3906017092001204, 0.39062304155443106, 0.39062704853040564, 0.39064783292198546, 0.39067786744654753, 0.3907442853406311, 0.3911382200568988, 0.3912665018228605, 0.3914240745028904, 0.3920336937074327, 0.39211346615266707, 0.39217435800715994, 0.3922870235843212, 0.39242131287859616, 0.3924695292589141, 0.3929025486524125, 0.39313450508036585, 0.39353822389467363, 0.39355005682277244, 0.39359134469419377, 0.3936550036190939, 0.39384205870932476, 0.39419210585249687, 0.3942809259211205, 0.39429883110600117, 0.3948427654651093, 0.39524947489548656, 0.39532135307196115, 0.3954606800496, 0.3955299916396563, 0.3955936505645564, 0.39564677136407655, 0.3956521699878892, 0.3957236190795955, 0.39574477722152557, 0.39579559613766746, 0.3958107271927721, 0.3961710283636256, 0.39623468728852573, 0.39628780808804587, 0.39657585673503903, 0.39707060990575316, 0.39718195797132494, 0.39724044347606713, 0.3977826388282182, 0.39790523609880724, 0.398058061865711, 0.39849911329617604, 0.3985444848112859, 0.3994165597971211, 0.3994479359493789, 0.39951137527645, 0.3996428717519349, 0.3996442493603132, 0.3999777363315473, 0.40016286370882026, 0.4002265226337204, 0.4002796434332405, 0.4003188703614253, 0.4004883631002195, 0.4007333475141681, 0.4009988935404508, 0.40101816348238795, 0.40127265525302314, 0.4013743842381374, 0.40173905016840183, 0.4019172671542718, 0.402050141238135, 0.4021747221096852, 0.40235817216718706, 0.4024799648032509, 0.402570174012884, 0.40270113823922926, 0.4027647971641294, 0.4028179179636495, 0.40302296478992716, 0.40329412095841766, 0.4034047854182726, 0.40343232305856036, 0.40363106096137746, 0.4036569101535963, 0.4036841817608976, 0.4037478406857977, 0.4043113120145836, 0.4047940904136704, 0.4049093665190996, 0.40505222664943263, 0.4052035518993281, 0.4053051967355369, 0.4053170712074604, 0.4053662195833321, 0.40537097918274734, 0.40544586103526414, 0.4056788422161398, 0.40574250114103994, 0.40579562194056007, 0.40584687158962884, 0.40610065560497266, 0.40619934075486785, 0.4065153047616985, 0.40674631298438957, 0.4067481637753326, 0.406782769862189, 0.40683619489590284, 0.40742999893137, 0.4075345217017192, 0.4075853406178611, 0.4079044941137411, 0.40821772078744967, 0.4101013496460182, 0.410106783547901, 0.41015760246404287, 0.4102504789203002, 0.41053406855943064, 0.4106954001844636, 0.4108282742683268, 0.41088219809065163, 0.41102804886210875, 0.41120630427731475, 0.41150455074479464, 0.41163568826314734, 0.411756296488085, 0.4120246062071552, 0.4120684760129494, 0.41218291844846444, 0.4122175341160358, 0.4124350431837881, 0.413098387730522, 0.4137785661234965, 0.4138280641527473, 0.4139314544667283, 0.4140833297657287, 0.4141479166473807, 0.41422299147713193, 0.4144755723231073, 0.4145567266222514, 0.4145724911906976, 0.4148127092701208, 0.4148409350616099, 0.41577640812640526, 0.41610105649477724, 0.4162921778215717, 0.4164892216435505, 0.41664097802598776, 0.41672017849356247, 0.4168419711296263, 0.41715862184820873, 0.41725277132563554, 0.41738497111630257, 0.4174941304027109, 0.41753862577162715, 0.4178614083432344, 0.4179250672681345, 0.41797818806765463, 0.41806380346113203, 0.4181837391110492, 0.4183912087254028, 0.41845486765030293, 0.41850798844982307, 0.41856432653589226, 0.41901793042234137, 0.41947826829881674, 0.4195401666603623, 0.41956451372603054, 0.4198260211063539, 0.42010769792400704, 0.42049429362157165, 0.42078014806756325, 0.42110260106630126, 0.4211208859288126, 0.42121878518589717, 0.42132682770977403, 0.42165886301450295, 0.4217432136984288, 0.4219596998207462, 0.42203292065718667, 0.4220402253409127, 0.4220996000591134, 0.4221504189752553, 0.4221613130796532, 0.42229989973847226, 0.42249551281518405, 0.4228031909090043, 0.4230647642177462, 0.4230890453549959, 0.42326242770268674, 0.4234754242558991, 0.4235945645999146, 0.42387035158028374, 0.4239669032125678, 0.4240595614704098, 0.4240803050432118, 0.424099777296431, 0.4241229324262591, 0.4241425972690356, 0.42426580348348253, 0.42516027537003176, 0.42521678704762966, 0.42545442147656864, 0.42555435581783396, 0.42577138263470893, 0.4258664145614195, 0.42604252901211526, 0.4262917350836669, 0.42629649468308217, 0.42660499598969814, 0.42663663856926204, 0.42686507362957027, 0.42692249301525365, 0.4271414905058627, 0.427483249675916, 0.4278575194618439, 0.427956903683978, 0.42834264675622236, 0.42859843409669296, 0.42864576078969485, 0.4287129950047749, 0.4288300096140759, 0.42894471578499316, 0.429377787627515, 0.4300033414631944, 0.43011139402037646, 0.4301363097319787, 0.4304863568751508, 0.43101074432446373, 0.43130622311765476, 0.43138307083317373, 0.43143619163269387, 0.431499850557594, 0.4315977601280584, 0.43180771359098646, 0.4319472598416241, 0.4321559672914538, 0.432681263288062, 0.43274977132692094, 0.4328608642531263, 0.43335526476939057, 0.43459563795992473, 0.4346048252127038, 0.43486889905363735, 0.4348880230010972, 0.4351482595878531, 0.43552369362334586, 0.4356044257696392, 0.4359390951868187, 0.43601517258001454, 0.4361023865490624, 0.43614804666387774, 0.43617120179370583, 0.43618882971704653, 0.4362628711703064, 0.43633032635738556, 0.43638114527352745, 0.43643078408615865, 0.43653887686021864, 0.4367926715524748, 0.4375026908440154, 0.43753730651158673, 0.43779899197918193, 0.43783711629898714, 0.43818716344215924, 0.4384112838364951, 0.4384773697172277, 0.4387873482819009, 0.4392426357561723, 0.4394086275809592, 0.4394594464971011, 0.43971336665104466, 0.43987649901780235, 0.43995572596495736, 0.4400021089329811, 0.44000670760640237, 0.4408897202100238, 0.44124355948865057, 0.4414550736941383, 0.44145839954456767, 0.44148307080563265, 0.44152790435711275, 0.44161414978432656, 0.44176892525162426, 0.4418033273946056, 0.44224316004558595, 0.4422447314967528, 0.44294372130304704, 0.44308041015655475, 0.4433544924851015, 0.44352883437417356, 0.44360851392578715, 0.44393379623493456, 0.443990279718081, 0.4439955292090708, 0.44404418769336795, 0.44423037261690423, 0.44429829037978597, 0.44452008010024946, 0.4447958670806186, 0.4453928837306831, 0.44566253268316636, 0.44579540676702956, 0.4460220225266207, 0.44631543954177855, 0.4463612881797705, 0.4463847599293167, 0.44658568571451274, 0.4466247525524152, 0.4466868151493608, 0.4467348070724888, 0.4468585169613647, 0.4471500509471672, 0.4473608887367059, 0.44753981267572207, 0.44798736455426547, 0.44806700600619753, 0.44810733652289947, 0.44821713739277935, 0.4482484067880096, 0.44841351591207634, 0.4485480091135522, 0.44865463204799416, 0.44872133141960036, 0.44879519665145007, 0.44887289580060885, 0.44888018534860474, 0.44916470556588917, 0.4493354728228761, 0.44944270482181004, 0.44951475270906127, 0.44953073594238024, 0.4495887364593756, 0.44969350059200963, 0.44984870996315474, 0.44988244323071014, 0.4499133229514495, 0.4499355640302303, 0.4499562769971378, 0.44997935503800124, 0.4499992229551304, 0.4504196377609234, 0.4504704566770653, 0.45052563908467447, 0.45098255727672765, 0.45106052392581597, 0.4515031111312383, 0.4518342515305874, 0.45216099830555734, 0.4531535821562891, 0.4532067029558092, 0.45327036188070935, 0.453389941230941, 0.453503343061585, 0.4535228153148042, 0.45363763982123284, 0.4536624191517733, 0.45368215762341246, 0.45407537297742007, 0.45409142033651895, 0.4541674402034013, 0.45424014340840924, 0.4543096482209543, 0.45432320968360806, 0.4547460707988462, 0.45487745949494185, 0.4554857207973869, 0.4566259955132057, 0.4569513540280685, 0.4570330327065849, 0.45708866434838125, 0.4570911637331234, 0.45713948326452314, 0.457267032237175, 0.4575733296816419, 0.457697825329325, 0.4577068497419057, 0.45815103265996415, 0.45822083785200185, 0.4582666166048258, 0.4587455073051714, 0.45901192090951826, 0.45906273982566015, 0.4590971834056201, 0.45915063321689953, 0.45986379948996614, 0.4599792215594637, 0.46022187050440166, 0.46048679537847814, 0.46050772495039327, 0.4605829643768068, 0.46062672972982366, 0.4607232945061459, 0.4607604469239768, 0.46110727464118684, 0.46125886758236967, 0.46143637591183573, 0.4617228950630813, 0.4622669424658187, 0.46254356009090436, 0.4625453353548954, 0.4626837034851138, 0.46272884289494043, 0.46301827643860105, 0.4633097792549251, 0.46370205929404273, 0.46374330566504895, 0.46379714211277867, 0.46402916011104056, 0.46415381481676976, 0.46436685191678284, 0.46483273068962216, 0.4649955297289978, 0.4652816908903712, 0.4653015935195004, 0.4654041285433975, 0.46562531585517974, 0.4656317380335433, 0.4656859091886796, 0.4657868576508315, 0.4658146990164833, 0.46604516526736683, 0.4660681894886325, 0.466215709570848, 0.46629010847791985, 0.4665880481835012, 0.4667209222673644, 0.4667748460896892, 0.46737226819814526, 0.46772333097244845, 0.46781002042121933, 0.467815419045032, 0.4678685398445521, 0.46793219876945225, 0.46807556644750203, 0.46808270172792543, 0.46809575493826416, 0.4684126953489859, 0.46845105714518864, 0.4685285898597831, 0.4687305284007919, 0.46878134731693377, 0.4690086721921731, 0.4691996941716787, 0.46948554861767033, 0.4700370006125615, 0.470069226075037, 0.47035507354548345, 0.4704192732182091, 0.47048859360574724, 0.4706434071237242, 0.4708626473644979, 0.4710025817158434, 0.47103718780269976, 0.47104687617277285, 0.47109769508891475, 0.4716535439701598, 0.47167462433359275, 0.47168383427456484, 0.4717277451331129, 0.471791404058013, 0.47180749841745595, 0.4718606192169761, 0.4719242781418762, 0.4719292025985219, 0.4724023109763874, 0.4724084185812526, 0.4724428924903833, 0.4725752751429705, 0.47271611101735833, 0.4727584657244247, 0.4731621425975936, 0.47321526339711373, 0.4732685392423197, 0.47327892232201385, 0.4737157115742937, 0.47422580581634155, 0.4747186587483684, 0.4749811670207923, 0.47508836679570166, 0.47534392334645337, 0.47555297911988104, 0.47582996343189243, 0.4760087159691935, 0.47607082826587455, 0.47628977946670525, 0.476632195220401, 0.47673901964616006, 0.4770874826946724, 0.47766027111843434, 0.47795887099770284, 0.4781858724072391, 0.47832506374117445, 0.4783582236006013, 0.4783845411150419, 0.4787345671485239, 0.4788269091312084, 0.4789574122167838, 0.47926672663593906, 0.47931235056181065, 0.4793513985925397, 0.4794872125989522, 0.47960664703872324, 0.48005223728057056, 0.48029891578690465, 0.4804765359052262, 0.4813271162149003, 0.4814628423386156, 0.4816212478492433, 0.4816771633580724, 0.4817727501322465, 0.4819746243852603, 0.4820466722725115, 0.48207521955540433, 0.4821227972754186, 0.4823246715284324, 0.48251366476709556, 0.48281874447640305, 0.48286371191026767, 0.4828777859643022, 0.4832377306691832, 0.4833772170104783, 0.48423529475525995, 0.484335741193787, 0.48446861527765017, 0.4847033638998648, 0.4848077870991695, 0.48493691881847334, 0.4853052440124671, 0.48535701900681205, 0.48545469550950104, 0.48575579513316136, 0.4858232594577878, 0.486218622327554, 0.48634567116330774, 0.4864796799035348, 0.4867756348348925, 0.4869468373156305, 0.4872673895585521, 0.4877355452469756, 0.48794643787256586, 0.48826534562914403, 0.4883347229837226, 0.488338048834152, 0.48915791507665596, 0.48916444930102787, 0.48929732338489107, 0.4893218709053515, 0.48937499170487164, 0.48943865062977177, 0.48950796221982806, 0.48979895180062527, 0.49002513853920415, 0.4901414371247974, 0.4901489989437974, 0.4902048764518685, 0.4903377505357317, 0.49045410753062124, 0.4905161490765366, 0.4905669679926785, 0.4906519675650287, 0.49067123750696584, 0.4907888247191994, 0.49102473909613953, 0.49169239471586934, 0.49210239411256185, 0.4924738525185798, 0.49253822966404326, 0.4930948399448355, 0.4937907871458199, 0.49383575457968454, 0.494140834288992, 0.49418793165213215, 0.4943882271904425, 0.4949860646212695, 0.4951315676179374, 0.4953181753006157, 0.4954008306144394, 0.4954516495305813, 0.4955868550922088, 0.4958486321998652, 0.49624521322582915, 0.4963290616762289, 0.496679108819401, 0.49694359169950086, 0.49699441061564276, 0.497092841806568, 0.4971295440221981, 0.4972339395460603, 0.4975396228530451, 0.4977943366449382, 0.4979854089373038, 0.49840270654351637, 0.4987411283885086, 0.49885799401778774, 0.49907261319003493, 0.4991428791060376, 0.4993067656531395, 0.4996568127963116, 0.5003011277458717, 0.5004493486258261, 0.5005050784716393, 0.5005172891108172, 0.5005745919529407, 0.5006153742750964, 0.5010361487191684, 0.5010470894929856, 0.5010572537779003, 0.5010661356671746, 0.5013988281416059, 0.5015317022254691, 0.5017371030667196, 0.5019829877655457, 0.5020142255601009, 0.5020357492761037, 0.5022105704976879, 0.502679018182841, 0.5028403766674979, 0.5028863464056067, 0.5029805103390373, 0.5032027362974012, 0.5034706919308553, 0.5035276498493998, 0.5035569866451624, 0.5038457308785197, 0.5038588570796285, 0.5042116065657043, 0.5042217792679025, 0.50458649903149, 0.5050082419922985, 0.5055144345336615, 0.5057128174850785, 0.5057212588401578, 0.5058765838086771, 0.5064738752229802, 0.5066174984435261, 0.5068116958727866, 0.5071976220393881, 0.5073664446680625, 0.5074834764853797, 0.5077051753066262, 0.5078521230236273, 0.5085115575322486, 0.5087047758635616, 0.5090358696943088, 0.5096284318677632, 0.5106280324246986, 0.5107847431584482, 0.511489331780234, 0.5118393789234061, 0.5120191321624025, 0.5123691793055746, 0.5125942311722715, 0.512699117830311, 0.5130645434322593, 0.5131010909304292, 0.5135198309065306, 0.5140003149778816, 0.5142338591346418, 0.5144922582009386, 0.514538660029364, 0.5146547168388689, 0.5148816265069983, 0.5150154656022919, 0.5151669153603822, 0.5153956314737179, 0.5156486015598222, 0.5158357534682076, 0.5165725768240633, 0.51692374872082, 0.5170138047712143, 0.5170566228046832, 0.5173790361950914, 0.5175119102789546, 0.5181446507556403, 0.5182208634060039, 0.5184112669848209, 0.5185075677672626, 0.5188665544590922, 0.5189109244376386, 0.5190261206489429, 0.5190399274446407, 0.5190460747133646, 0.5191589947328061, 0.5193470393590368, 0.5195469687039459, 0.5196700788810414, 0.5203466399159722, 0.5205136389129438, 0.521135712111723, 0.5212076866168218, 0.5213397490650343, 0.5216633871310178, 0.5219612676824165, 0.521978098415898, 0.5223667730558234, 0.5224683817811461, 0.5224996471396866, 0.522561362605288, 0.5226629876879532, 0.5228057149668789, 0.5230581429682376, 0.5231089618843795, 0.5231309431779588, 0.5235292841696022, 0.5236006420716615, 0.5236621582534654, 0.5238542913198242, 0.5239447449803764, 0.5239975005877302, 0.5240506213872503, 0.5241142803121505, 0.524230599426368, 0.5243345038886117, 0.5246108879906133, 0.5247412133189889, 0.5249949174002838, 0.525016802433603, 0.525127791484147, 0.5253455383029644, 0.5253963572191063, 0.5261857029798926, 0.5262996652641737, 0.5263504841803156, 0.5264824356642847, 0.5266736963948273, 0.5267299255438331, 0.5279262198669731, 0.5280177511119177, 0.5285653933352757, 0.5286085625516064, 0.5286593814677483, 0.5286671345018221, 0.5290173208785599, 0.5296715379138991, 0.5299714478397692, 0.5302136799172164, 0.5303363305366392, 0.5309732381645584, 0.5313034316710126, 0.5319589332486259, 0.5322803451272019, 0.5324420102118641, 0.532492829128006, 0.5325612188478499, 0.532570363834193, 0.532623725871366, 0.5328495506692325, 0.5329130602098352, 0.533312430670774, 0.5335778528325753, 0.5340375820470802, 0.5342431410935385, 0.5343234364930718, 0.5344847385060557, 0.5345709952925788, 0.5350262827668502, 0.5351593746349766, 0.5351658984412134, 0.5352219574972679, 0.535592394028475, 0.535886750120008, 0.5360909668556784, 0.5361137927874596, 0.536239902198835, 0.5366586174479244, 0.5366733672207017, 0.5368245306522686, 0.5374550453720958, 0.5379393202715491, 0.538430159361894, 0.5389978064571572, 0.5390554051575256, 0.5392727248793562, 0.5393694200439585, 0.5395528379078671, 0.5397201977802657, 0.5399744892344198, 0.5400140196275821, 0.5402459507850682, 0.5402990715845883, 0.5403627305094885, 0.5407154038692689, 0.54091218112902, 0.5411326600347816, 0.541176530741361, 0.5414873255551653, 0.5421000144691979, 0.5421322605917169, 0.5422311283044218, 0.542527752706006, 0.5426421639720426, 0.5427961196335479, 0.5428786364747817, 0.5430258964216407, 0.5430790172211608, 0.5430931761512062, 0.5431319301679169, 0.5431426761460609, 0.5432648042517801, 0.5434231928902307, 0.5440642296142, 0.5444444062154885, 0.5446194484319178, 0.5450349604386456, 0.5453711533947768, 0.545665437997388, 0.5458744208571216, 0.5460173415726843, 0.5470169421296197, 0.5472884424482347, 0.5473392613643766, 0.5473488569955417, 0.5475227074390622, 0.5475601026577458, 0.547880711335872, 0.5479963651659017, 0.5480560649593946, 0.5485597032146812, 0.5496218493375716, 0.549645674974571, 0.5500619271661774, 0.5502199038420876, 0.5503627639724207, 0.5504529731820538, 0.5505943394898036, 0.5507029638901467, 0.5509602250238302, 0.5509902640345268, 0.552490186068648, 0.5527921656882694, 0.5529070676452624, 0.5535720434667142, 0.5537217043957433, 0.5539018373938962, 0.5545666300166363, 0.5546351713449772, 0.5546947992353414, 0.5551796558572973, 0.5554988722346117, 0.5555496911507536, 0.5555633303510377, 0.5556870132818349, 0.5558206925812667, 0.5568854310370858, 0.5572330737657504, 0.5573492578853463, 0.5576582545086004, 0.5577357757525033, 0.5580901725201953, 0.5585337176190264, 0.558776202903344, 0.559084765511685, 0.5591386014757354, 0.5591706548102072, 0.55951985288288, 0.5597861096460953, 0.5598125279264613, 0.5600329902835197, 0.5602107777426609, 0.5603132287196462, 0.5605157213890758, 0.5607791767396757, 0.5610626139679414, 0.5610831011012306, 0.5615561485399164, 0.5617108633219171, 0.5617895919188765, 0.5620754463648681, 0.5621122671802732, 0.5623508024568703, 0.5623583714922771, 0.5624457896932662, 0.5627770598030133, 0.5635544576245436, 0.5638921955720805, 0.5640250696559437, 0.5645411540183147, 0.5647849821994818, 0.565112357725894, 0.5652027442064842, 0.5653285064337809, 0.5653797138360813, 0.5654777141856806, 0.5657546095938087, 0.5660156789796271, 0.5660272421470037, 0.5660780610631456, 0.5662844099759772, 0.566969400337491, 0.5670267323977567, 0.5671260007676212, 0.5673997530606207, 0.5676104370614603, 0.5683538800218301, 0.5692373090096362, 0.5692466249749575, 0.5693141277324835, 0.5695416621836727, 0.569548677307651, 0.5695994962237929, 0.5696990247225993, 0.5697019124492289, 0.5699701545930813, 0.5701826989076421, 0.5702682546936928, 0.5705473648379065, 0.5706627773092627, 0.5712882794727555, 0.5713489969030804, 0.571602272406655, 0.5718889808068726, 0.5723933438697555, 0.5725771519811255, 0.5726406370926652, 0.5727501002296538, 0.5729231442519239, 0.5732204598832465, 0.5733054297154053, 0.5736746539264825, 0.5737036798331295, 0.574140546937064, 0.5741745342528367, 0.5743511880034895, 0.5744962249695205, 0.5746742544834179, 0.5746896493099608, 0.5749672820304462, 0.5750050658142808, 0.5750558847304227, 0.5751963216769542, 0.575633940987998, 0.5756870617875182, 0.5757507207124183, 0.5758521604237397, 0.5759620492612093, 0.5761620722533125, 0.5763748556228471, 0.5764105996413832, 0.5764279764223672, 0.5764916353472673, 0.5766765159915384, 0.5767128087832457, 0.5768268648760526, 0.5768446082588948, 0.5769161762224186, 0.5769616498181447, 0.5771182509139745, 0.5773177936544213, 0.5773976848463672, 0.5775110725608754, 0.5775126694489352, 0.577915776779354, 0.5780408729430438, 0.5786768483898763, 0.5788126011171826, 0.579015708497754, 0.5791609560308758, 0.5792250735098513, 0.57933014607634, 0.5796905127601563, 0.579754817215112, 0.5802246740667867, 0.5802889643164129, 0.5805748187624045, 0.5815344786948852, 0.5815394421438392, 0.5816184607599423, 0.5820837400427615, 0.5820940097213276, 0.5821755154188545, 0.5822832533826824, 0.5827628019206154, 0.583058521170109, 0.5835601032419918, 0.5838459576879834, 0.5840581217270444, 0.5854950751722955, 0.5859503626465669, 0.5859782922104104, 0.5861673507640491, 0.5871771652366782, 0.5875974471004184, 0.5879344061314017, 0.588275020808868, 0.5882950578481922, 0.5885819143017617, 0.5887056252944581, 0.5887303082831393, 0.5888351109730269, 0.5890359724830413, 0.5893008170410691, 0.5893426572058911, 0.589464560571405, 0.5898306174232375, 0.5903773927369909, 0.5904186875326143, 0.5907658273950762, 0.5909380995072988, 0.5910127073549754, 0.5912570318777538, 0.5916602155253353, 0.5916833292713687, 0.5918730788872508, 0.5921006106210777, 0.5924028792694193, 0.5926473187978682, 0.592727584820047, 0.5928556389873192, 0.5931050199012918, 0.5931237659554331, 0.5935662438517593, 0.5937180451438713, 0.5938646805902822, 0.5941641931062738, 0.5945705753590053, 0.5948805562576501, 0.5949051077411228, 0.5954548064220544, 0.5957652049931573, 0.5958970572439036, 0.5963461894883317, 0.5964062417171266, 0.5965610324803047, 0.5967455769315044, 0.596981942352699, 0.597434853982534, 0.5975530869922681, 0.5979049534064796, 0.5982219401307347, 0.5985077945767263, 0.5986302289346396, 0.598843506216731, 0.598904553963415, 0.5991681961694826, 0.599358110543671, 0.5994674616641308, 0.5994845429407003, 0.5997740464887497, 0.6003980770623213, 0.6006047822200652, 0.6007376563039284, 0.6016973030498867, 0.6018666238906017, 0.6020237175349396, 0.6020811454192955, 0.602092300484066, 0.6022140195031587, 0.6023669998652871, 0.6024998739491503, 0.6025390818860241, 0.6026712257052995, 0.6029363515927303, 0.6034093849756632, 0.603476378285895, 0.6035149104725424, 0.6035686636832963, 0.6038545181292879, 0.6038658953984632, 0.6042891828502789, 0.6043956957806317, 0.6050576715576038, 0.6053581447960111, 0.6059140555696408, 0.606014652816304, 0.6060990594308602, 0.6061153831928566, 0.6066055306222599, 0.6070821559481363, 0.607114983749792, 0.6073344833705633, 0.6080814569046601, 0.6086927441223974, 0.6089923567932145, 0.6090767180349447, 0.6093402522927573, 0.6098545163966952, 0.6099958315765228, 0.6104955531206645, 0.6106056222961422, 0.6106160006835344, 0.6112635088538944, 0.6113930658069257, 0.6114074647166753, 0.6114159105411603, 0.6116028920653074, 0.6117032566193924, 0.6130029936819902, 0.6130538125981321, 0.6135172667371701, 0.6137322583131413, 0.6138300330582255, 0.6144832022559649, 0.6144873884658592, 0.6162150718262179, 0.616523542984153, 0.6166437531052487, 0.6166747762575857, 0.6170256629962682, 0.6170592805719372, 0.6171645797081223, 0.617643353662184, 0.6176892383467862, 0.6178221124306494, 0.6180966216967354, 0.618252028791824, 0.61844679954529, 0.6186264220789038, 0.6189736552437999, 0.6190878362692593, 0.6191767566107871, 0.6192862048270124, 0.6196163886276517, 0.6196178945030523, 0.6197283919910542, 0.6200033669731787, 0.6200142464370458, 0.620165188265896, 0.6202811812503918, 0.620334608174808, 0.6206076488591155, 0.6208830653752253, 0.620982116345168, 0.621156415053317, 0.6211647888228313, 0.6211749229203091, 0.6213383528494967, 0.6216239800100744, 0.6217047233024775, 0.6220792674843457, 0.622650955946789, 0.6229854373033482, 0.623079671614454, 0.623298464117149, 0.623694689583726, 0.6237263519381973, 0.6252674591848851, 0.6255815283456727, 0.625617946144863, 0.6256215767725257, 0.6260748035260236, 0.6263260897102286, 0.6266211773294611, 0.6266723935606365, 0.6270670043450777, 0.6274886008240075, 0.6281654070365636, 0.6282295154588565, 0.6285956501217735, 0.628806443760533, 0.6288526672712517, 0.6289542340546891, 0.6291266644734459, 0.6292595385573091, 0.6293790418937162, 0.6295239362444, 0.6296951486895381, 0.6297501166229784, 0.6298009355391203, 0.6301462644154443, 0.6304817548085446, 0.6306141827374467, 0.6308623387106894, 0.6309594850639264, 0.6311227915325139, 0.6311722228263406, 0.6318113315791267, 0.6321859331002733, 0.6324635220235559, 0.6325022461489879, 0.6327157334824417, 0.6327654585403361, 0.6327982791057276, 0.633201531216905, 0.633421899198574, 0.6334596181610673, 0.6336676995760916, 0.6344137451222767, 0.6350743558277687, 0.6351146268777086, 0.6352434676601284, 0.635336484918545, 0.6353365536361366, 0.6357470202485922, 0.6363635115686399, 0.6367226424097093, 0.63702830419138, 0.6372897813336537, 0.6376529014081176, 0.6380862127548078, 0.6383142576130472, 0.6388549596877311, 0.6389078034880264, 0.6391070212566519, 0.6391240880827214, 0.6393847600698995, 0.6396289738398693, 0.6398429536896822, 0.6398937726058241, 0.640556090069967, 0.6406306053850281, 0.6407782162488681, 0.6413080166310365, 0.6421202288505528, 0.6423781601822308, 0.6427677370209127, 0.6435145041599946, 0.6435147362652778, 0.6464563486353437, 0.6467739110452047, 0.6470049103884555, 0.6470912468223222, 0.6471211412580838, 0.6473737094485553, 0.6475065835324185, 0.6476524185588155, 0.6478321614571713, 0.648547671473517, 0.6488612277125562, 0.649195179643877, 0.6499510277123084, 0.6504968237401417, 0.6505920644362777, 0.6510266241223102, 0.6528131715121227, 0.6529276584742026, 0.6533429718942911, 0.6537542357243971, 0.6544040216734329, 0.6545838997814724, 0.6546898761194245, 0.6548357092502112, 0.6550572084396465, 0.6554025223063377, 0.6554767459741805, 0.6563784703352726, 0.6569715831115093, 0.657019507059242, 0.6570399970709737, 0.6571221743118814, 0.6571310517655125, 0.6586167974177246, 0.6594685813193751, 0.6600998782887919, 0.6608992023595345, 0.6609041927524514, 0.6610113424044366, 0.6610320764433977, 0.6618583197136607, 0.661964665510774, 0.6620068558497841, 0.6623867206235353, 0.6634043326023904, 0.6635496169348456, 0.6636129520927146, 0.6636195046402351, 0.6641672170010934, 0.6646191051971705, 0.6649845598266947, 0.6650209560203141, 0.6656917279371172, 0.665743525108606, 0.6665273209117561, 0.6666458548983265, 0.6675949635614785, 0.6676457824776204, 0.6678515122264858, 0.6680006646613511, 0.6680309204433328, 0.6685924268613348, 0.6689547521857592, 0.6689850474045421, 0.6691761086715406, 0.6700121146009237, 0.6706524718707709, 0.6709383263167625, 0.671266746137074, 0.6712939446919748, 0.6718043313806348, 0.6719560543081131, 0.6722824444158865, 0.6724930354231661, 0.6727881998460169, 0.6728122447980549, 0.6734324175073434, 0.673718271953335, 0.6737187060524975, 0.6741413220051067, 0.67420835850714, 0.6746622227422537, 0.6748731511298801, 0.6751273923522325, 0.6753097309126137, 0.6756304241630489, 0.6760144705838134, 0.6769496180769805, 0.6771220159504308, 0.6771671259537893, 0.6775971262473405, 0.677662757165754, 0.6776969263359577, 0.6779037450381898, 0.6785464489312932, 0.6785512532085498, 0.6787098870388507, 0.6789015630886278, 0.6792396874210191, 0.6802126423256225, 0.6803666275812233, 0.6808601504959825, 0.6813662281381587, 0.6814495407275833, 0.6814708590904431, 0.6818971684473386, 0.6824930216040094, 0.6828470968977217, 0.6831191456723837, 0.6831340583279787, 0.6838115431192013, 0.6840460899858802, 0.6846935981562402, 0.6847804169387361, 0.6854214536627055, 0.6857345438999455, 0.6860943359590149, 0.6861451548751568, 0.6862605647982617, 0.6863755806239148, 0.6871258936731733, 0.6876346320823875, 0.6880434411873781, 0.6886844779113475, 0.6890405104348342, 0.6893654748845939, 0.6894132890079001, 0.6894162938007358, 0.6896641682035823, 0.6897661185346105, 0.6899738245886031, 0.6903674159691094, 0.6904594646479272, 0.6910575266840987, 0.6914590652048626, 0.6918768888476359, 0.6919515635383091, 0.6925179255716052, 0.6926418721804929, 0.6926763132565421, 0.6927077309046764, 0.6929056904995184, 0.6930372574601894, 0.6933725235274165, 0.6935633999773707, 0.693869138891419, 0.6949292675152197, 0.6952145877869511, 0.6958450618687645, 0.695883394476429, 0.6959788698302554, 0.6965097609167998, 0.6966436624529955, 0.6974226052659315, 0.6975554793497947, 0.6976979909249214, 0.6981842543749801, 0.6981922917638617, 0.6988925222222508, 0.6989101235299323, 0.6990480354472088, 0.6995400303926108, 0.6996965857026928, 0.7004779365614938, 0.7015858965964907, 0.7020257394241194, 0.7039619759581228, 0.7040273117733368, 0.7040781306894787, 0.7045640988744705, 0.7048244383075875, 0.705107331757138, 0.7053050135093195, 0.7053542386897559, 0.7060404620737007, 0.7063263165196924, 0.7063734317811565, 0.7067233210840065, 0.7067813767085498, 0.7070672311545414, 0.7071029520086278, 0.7071118336423142, 0.7073643578079758, 0.7076416340244827, 0.7076990943489323, 0.7077504601789878, 0.7078865170618975, 0.7079373359780394, 0.7080193911457607, 0.7080659606035236, 0.7080702100619026, 0.708595760985692, 0.7087126242873721, 0.7093740353258984, 0.7094248542420403, 0.7096491783191349, 0.7098948669418038, 0.7103748578909562, 0.7105637202637678, 0.7106407067189983, 0.7109046582731247, 0.7113054993417384, 0.7113561931531704, 0.7115582996374931, 0.7115635529909976, 0.7116911737213563, 0.7122340594480194, 0.7130458179014939, 0.7132220786136719, 0.7138944676835794, 0.714208305551214, 0.714499912007559, 0.7146327860914222, 0.7147381059333824, 0.7149337508703835, 0.7150698518376902, 0.7151647046302991, 0.7152975787141623, 0.7153512554484336, 0.7155747875943528, 0.7159450359000308, 0.7159874302715599, 0.7166522228943, 0.71687217166049, 0.7176313219210199, 0.7176904479546492, 0.7182114745197234, 0.7182788300913798, 0.7187249815366032, 0.7192110750766588, 0.7194687869581525, 0.7195666229395474, 0.7211170735400931, 0.7211527570816672, 0.7216485550011915, 0.7218002652520271, 0.7221048974699564, 0.7223894696360406, 0.725082601446867, 0.7254621207827755, 0.7255337636336563, 0.7255845825497982, 0.7261031575067448, 0.7266091455882969, 0.7272566537586569, 0.7281485507166713, 0.7289835559434228, 0.7290547377875846, 0.7292055462092518, 0.7294705288110099, 0.729584538169753, 0.7296245926673921, 0.730062925388534, 0.7300949928519395, 0.7314196896422502, 0.7317139858299191, 0.7321471585793178, 0.7322504744475824, 0.7326332673823485, 0.7328119512020579, 0.7330859811278512, 0.733334064314113, 0.7336164280125868, 0.7338268957627002, 0.7344399444500526, 0.7350809811740219, 0.735610971359259, 0.7361547025429958, 0.7362159098991408, 0.7367108469172599, 0.7372651675739615, 0.7377104474741952, 0.73779496795613, 0.7378641964810814, 0.7390728165192165, 0.7391324065199063, 0.7399819858428388, 0.7409815863997742, 0.7416110910496255, 0.7445887950265361, 0.7460815265309931, 0.7463087469658446, 0.7477935374863536, 0.7479570335477852, 0.7479959012028559, 0.748323337868522, 0.7485616481314772, 0.7497454815200689, 0.7499407318195539, 0.7500736059034171, 0.7502133582274555, 0.7513149726470009, 0.7513330261029606, 0.7514282500835547, 0.7518447730291693, 0.7518551064914166, 0.7519879805752798, 0.7520739407378096, 0.7533426247554175, 0.753349183316143, 0.7534844971530344, 0.7546438227315817, 0.7556434232885171, 0.7556883758223586, 0.7567713611536306, 0.7573011615357991, 0.7585030280201425, 0.7586359021040057, 0.7595026285770778, 0.759635502660941, 0.7599905462841433, 0.760209393316035, 0.7602602122321769, 0.7609901468410787, 0.7638811758916305, 0.7646070734560063, 0.7648585190139398, 0.7652545816263663, 0.7653087710724654, 0.7655994336487888, 0.7659939317174069, 0.7668227882616965, 0.7674875808844366, 0.7675879783913127, 0.7681463340417773, 0.7687738773539794, 0.7695023530631754, 0.7700963062571312, 0.7720055393303381, 0.7721384134142013, 0.7724354987633468, 0.772437872317762, 0.7730789090417313, 0.773493057594339, 0.7740607568376409, 0.7754016081391693, 0.7757090434195815, 0.7761502745919012, 0.776457843513373, 0.7765086624295149, 0.7770707443869259, 0.7771498751488366, 0.7792377891499455, 0.7792886080660874, 0.7796090189173349, 0.7801296260889685, 0.780189143323835, 0.7813541963969945, 0.7820017045673545, 0.7825283358300507, 0.7825867228942455, 0.782909571725541, 0.7830712384590345, 0.7837360310817746, 0.785851184095607, 0.786515976718347, 0.7891849952587502, 0.7896527859020969, 0.7898260319827195, 0.7914470334636984, 0.7920945416340583, 0.7925601292351773, 0.7938178673279142, 0.7942084158171179, 0.79476928902134, 0.7952990894035085, 0.7958312681607562, 0.7963561418583232, 0.7974795547426968, 0.799277832325454, 0.7993338458352337, 0.7999188690494233, 0.8013819219203367, 0.8021228365551858, 0.8022636080736913, 0.8031536180109655, 0.803910704394618, 0.8041779827455541, 0.806448978925027, 0.8079411531956313, 0.8094266829019375, 0.8102803457018469, 0.8104931050494991, 0.8108259042742799, 0.8115164119623283, 0.8118255048312153, 0.8118458337163028, 0.8118966526324447, 0.8120462123444967, 0.8121413916314397, 0.8125867483511519, 0.8126375672672937, 0.8143523103380599, 0.8144851844219231, 0.8155176162918983, 0.8158398286020607, 0.8160005969200005, 0.8161334710038637, 0.8162585309267474, 0.8174881151840013, 0.8184592286619643, 0.8185120582710294, 0.8191240212847044, 0.8191990433354946, 0.8192001432968133, 0.8198465515058546, 0.8198649359195535, 0.8204264329428921, 0.8212920039076018, 0.8216092490290321, 0.8216529904085019, 0.8221390494112005, 0.8232063785794645, 0.8243284155844756, 0.8249241293340809, 0.8264405255931677, 0.8270298421972503, 0.8270743544716179, 0.8276708789212196, 0.8280739550285533, 0.8287797180993833, 0.8297116645187467, 0.8298543001081904, 0.8308539006651258, 0.8316627142664142, 0.8319995569098186, 0.8320508570249623, 0.8336478434917592, 0.8342009887968233, 0.8371786927737338, 0.837698415733031, 0.838345923903391, 0.8395859662228238, 0.8405768657818136, 0.84096955465861, 0.84161706282897, 0.843356811418386, 0.8434451715113845, 0.8435780455952477, 0.8443735014074896, 0.8449326897753854, 0.8455292145947867, 0.846170251318756, 0.8467126939137052, 0.8482327066960503, 0.8483655807799135, 0.8488003535203656, 0.8493612589008284, 0.849441390244335, 0.8497202249600512, 0.8498910592829968, 0.8501620866639507, 0.850571899202266, 0.8507047732861291, 0.8520594174662668, 0.8527003611943597, 0.8534332255895296, 0.8539000484739592, 0.8546409631088082, 0.8556313915473529, 0.8556780651712702, 0.8558144231458219, 0.8559715001199386, 0.8562788997177129, 0.856555337780671, 0.8589492040968492, 0.8594905968359137, 0.8596234709197769, 0.8601381050062736, 0.8602709790901368, 0.8609781150999145, 0.8610924180831433, 0.8616256232702745, 0.8624623446745477, 0.8632032593093968, 0.8634619452314831, 0.8634621904091085, 0.8641032271330779, 0.8642028598663322, 0.8658799532678091, 0.8666751865921973, 0.8673213956976693, 0.8674542697815325, 0.8678606312983648, 0.8679624324216386, 0.8680950624782725, 0.8680953065055018, 0.8682191457740247, 0.8683234731741379, 0.8683904316805332, 0.8688089139616701, 0.8694499506856395, 0.8706333370086815, 0.8711317702239437, 0.8716615706061122, 0.8719542677668333, 0.8720871418506965, 0.8734417860308341, 0.8736110409855921, 0.8744925422972423, 0.8746254163811055, 0.8759648559847434, 0.8759800605612431, 0.8767057706195924, 0.8771378434076724, 0.8774702462741528, 0.877603120358016, 0.8777853515780324, 0.8789577645381537, 0.8829236367895353, 0.8845719233714759, 0.8849686422694281, 0.8856096789933974, 0.8857035824261078, 0.8857936071126866, 0.886323407494855, 0.8873518690080484, 0.889601514338592, 0.8896528124012474, 0.8897856864851106, 0.8901826127834158, 0.890315486867279, 0.8911403306652482, 0.8916701310474167, 0.892139788869001, 0.8951174928459116, 0.895768047765522, 0.9005555829501878, 0.9028947754564034, 0.9073000589730061, 0.9078298593551746, 0.9118134730900511, 0.91201649796286, 0.9124609812604111, 0.9147964435994325, 0.9168040331475258, 0.9183116269924652, 0.9190525416273142, 0.9191432256537414, 0.9195839787840983, 0.9196442719518068, 0.9199599135744058, 0.9202853086757761, 0.9207008282092548, 0.9219231712903139, 0.9242771440209707, 0.9268154185513797, 0.9280619232873891, 0.9287094314577491, 0.9297931225282903, 0.9308418689239616, 0.9314893770943216, 0.9358927221491448, 0.9365337588731141, 0.9386726677857172, 0.9393137045096865, 0.9405255942183087, 0.9419756886553848, 0.9425054890375533, 0.9430638687487177, 0.9433055398548812, 0.9458438143852902, 0.9460415727256283, 0.9474044881657898, 0.9481454028006389, 0.9488215183622007, 0.9521920233504556, 0.9529329379853047, 0.9545312158566712, 0.9552721304915203, 0.9582241388527228, 0.9587539392348913, 0.9610040844892953, 0.9615338848714637, 0.9634499134903189, 0.9640974216606789, 0.964190828125168, 0.964838336295528, 0.9712807123520746, 0.9719217490760439, 0.9720216269869236, 0.9726626637108929, 0.9759135844212385, 0.9766544990560876, 0.9784518589516475, 0.9791927735864966, 0.9814295629285581, 0.9821704775634071, 0.9936121290556527, 0.9941419294378211, 0.9943530436905017, 0.9948828440726701

